Environmental Impact of Hardware Usage and Replacement Practices in Local AI Training

Improving the energy efficiency of AI workloads through next-generation hardware can reduce their environmental footprint, but producing this hardware also has significant impacts, and efficiency improvements can lead to rebound effects. Understanding the impacts of hardware upgrades and adopting good practices is particularly important for small-scale local AI infrastructure, such as that used by research laboratories and small companies. In this work, we investigate how hardware upgrades and usage patterns affect the environmental footprint of AI training at a local scale. Using direct power measurements, we evaluate the energy efficiency of a representative computer vision workload, training a Vision Transformer across PyTorch versions, performance optimization techniques, and hardware setups spanning five NVIDIA GPU generations and multiple server configurations. We then assess and discuss the operational and embodied impacts of concrete upgrade and workload evolution scenarios over a six-year period, considering three locations and environmental impact categories: climate change, water use, and abiotic depletion. Our study shows that the environmental benefits of hardware upgrades depend strongly on usage and workload evolution patterns, and the location and environmental category considered. We also find that the impact of good practices can be significant compared to hardware upgrades: software updates alone can reduce impacts or enable workload growth; turning off idle servers can lead to considerable impact reduction; and upgrading components other than GPUs can exacerbate impacts for compute-bound workloads. Importantly, our study also points out the potentially dramatic impact of increasing workloads to match hardware capacity. We hope that our analysis, based on the technical evolution of the last six years, will provide insights to guide future decisions and policy design.

==> data/1080Ti.csv <==
exp_group,exp_name,gpu,cpu,ram,nvlink,batch_size,power_limit_w,workers,data_location,pytorch,cuda,tf32,amp,benchmark_mode,attention_backend,compile,compile_mode,compile_backend,img_per_j,img_per_s,gpu_util_pct,iters,duration_m,energy_j,avg_power,power_std,gpu_energy_pct,cpu_energy_pct
1080Ti,baseline_bsize4_powercap125,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12397,27.724,99.938,6237.8,15,2.0126e+05,223.63,2.5006,0.55985,0.17298
1080Ti,baseline_bsize8_powercap125,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13133,29.161,100,3280.6,15,1.9983e+05,222.04,3.1735,0.55448,0.17783
1080Ti,baseline_bsize16_powercap125,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13807,30.792,100,1732.1,15,2.0072e+05,223.02,2.4848,0.56029,0.17796
1080Ti,baseline_bsize32_powercap125,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1399,31.518,100,886.46,15,2.0276e+05,225.29,3.2921,0.55412,0.19484
1080Ti_bsize48,baseline_bsize48_powercap125,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,48,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13859,30.953,100,580.36,15,2.01e+05,223.33,2.266,0.55952,0.20257
1080Ti,baseline_bsize64_powercap125,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13351,29.905,100,420.53,15,2.0158e+05,223.98,2.8069,0.55506,0.20454
1080Ti,baseline_bsize4_powercap140,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13607,32.639,99.339,7343.7,15,2.1587e+05,239.86,3.2782,0.58177,0.1789
1080Ti,baseline_bsize8_powercap140,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14076,34.299,100,3858.7,15,2.1931e+05,243.68,2.3857,0.56898,0.22617
1080Ti,baseline_bsize16_powercap140,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15584,37.801,100,2126.3,15,2.1831e+05,242.56,2.9632,0.57575,0.16793
1080Ti,baseline_bsize32_powercap140,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1601,37.779,100,1062.5,15,2.1237e+05,235.97,1.771,0.58679,0.17067
1080Ti_bsize48,baseline_bsize48_powercap140,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,48,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15729,37.424,100,701.7,15,2.1414e+05,237.94,5.7598,0.58454,0.20054
1080Ti,baseline_bsize64_powercap140,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1518,36.018,100,506.5,15,2.1354e+05,237.26,4.2557,0.58336,0.20501
1080Ti,baseline_bsize4_powercap160,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13728,34.576,99.271,7779.7,15,2.2667e+05,251.86,1.0839,0.61036,0.15275
1080Ti,baseline_bsize8_powercap160,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1484,37.156,100,4180.1,15,2.2535e+05,250.39,3.3168,0.60738,0.1685
1080Ti,baseline_bsize16_powercap160,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16097,41.359,100,2326.5,15,2.3124e+05,256.94,2.1709,0.60566,0.15502
1080Ti,baseline_bsize32_powercap160,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1676,41.983,100,1180.8,15,2.2544e+05,250.49,2.0613,0.62389,0.16137
1080Ti_bsize48,baseline_bsize48_powercap160,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,48,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15993,40.493,100,759.24,15,2.2787e+05,253.19,5.8202,0.61445,0.19018
1080Ti,baseline_bsize64_powercap160,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15513,39.01,100,548.58,15,2.2632e+05,251.47,4.8491,0.61016,0.1902
1080Ti,baseline_bsize4_powercap180,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13674,35.585,99.151,8006.5,15,2.3421e+05,260.23,2.0277,0.65081,0.14852
1080Ti,baseline_bsize8_powercap180,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15082,38.557,100,4337.7,15,2.3009e+05,255.66,3.5405,0.63998,0.15646
1080Ti,baseline_bsize16_powercap180,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16006,42.769,100,2405.7,15,2.4049e+05,267.21,1.8764,0.63888,0.14943
1080Ti,baseline_bsize32_powercap180,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16573,43.134,100,1213.1,15,2.3424e+05,260.27,2.8256,0.651,0.1549
1080Ti_bsize48,baseline_bsize48_powercap180,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,48,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15782,41.5,100,778.12,15,2.3667e+05,262.97,5.085,0.64128,0.16692
1080Ti,baseline_bsize64_powercap180,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15228,40.173,100,564.93,15,2.3743e+05,263.83,5.1878,0.63206,0.1767
1080Ti,baseline_bsize4_powercap200,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13148,36.437,99.076,8198.4,15,2.4941e+05,277.13,1.9393,0.67451,0.13754
1080Ti,baseline_bsize8_powercap200,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14472,39.401,100,4432.6,15,2.4504e+05,272.26,8.7298,0.64294,0.16669
1080Ti,baseline_bsize16_powercap200,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15745,43.945,100,2471.9,15,2.5119e+05,279.1,2.8847,0.66974,0.14297
1080Ti,baseline_bsize32_powercap200,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1591,44.49,100,1251.3,15,2.5168e+05,279.64,2.7496,0.67168,0.14447
1080Ti_bsize48,baseline_bsize48_powercap200,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,48,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.152,42.587,100,798.51,15,2.5215e+05,280.18,5.572,0.6612,0.15519
1080Ti,baseline_bsize64_powercap200,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14623,41.006,100,576.65,15,2.5237e+05,280.42,6.5439,0.64693,0.1696
1080Ti,baseline_bsize4_powercap220,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12502,37.23,99.068,8376.8,15,2.6801e+05,297.79,2.884,0.69188,0.12827
1080Ti,baseline_bsize8_powercap220,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14254,40.31,99.994,4534.9,15,2.5451e+05,282.79,2.0347,0.67661,0.13741
1080Ti,baseline_bsize16_powercap220,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15069,45.036,100,2533.3,15,2.6898e+05,298.87,3.4943,0.68738,0.13392
1080Ti,baseline_bsize32_powercap220,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15247,45.729,100,1286.1,15,2.6993e+05,299.92,2.8432,0.68842,0.13434
1080Ti_bsize48,baseline_bsize48_powercap220,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,48,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14559,43.604,100,817.58,15,2.6954e+05,299.49,5.3413,0.67893,0.14689
1080Ti,baseline_bsize64_powercap220,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13933,41.875,100,588.87,15,2.705e+05,300.55,6.2609,0.66275,0.16065
1080Ti,baseline_bsize4_powercap240,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12176,37.403,99.044,8415.6,15,2.7646e+05,307.18,16.008,0.69949,0.12758
1080Ti,baseline_bsize8_powercap240,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13652,41.152,99.997,4629.6,15,2.7129e+05,301.42,2.9437,0.69258,0.12911
1080Ti,baseline_bsize16_powercap240,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14519,45.5,100,2559.4,15,2.8204e+05,313.39,15.908,0.68518,0.14475
1080Ti,baseline_bsize32_powercap240,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14935,46.097,100,1296.5,15,2.7778e+05,308.64,14.454,0.69654,0.13046
1080Ti_bsize48,baseline_bsize48_powercap240,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,48,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13626,44.136,100,827.55,15,2.9152e+05,323.92,12.025,0.66177,0.17281
1080Ti,baseline_bsize64_powercap240,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13563,42.487,100,597.47,15,2.8192e+05,313.25,9.7055,0.68246,0.14744
1080Ti,baseline_bsize4_powercap260,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12026,37.321,99.056,8397.1,15,2.793e+05,310.34,26.942,0.70342,0.12342
1080Ti,baseline_bsize8_powercap260,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13522,41.369,99.999,4654,15,2.7535e+05,305.95,16.516,0.69815,0.12813
1080Ti,baseline_bsize16_powercap260,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14001,45.926,100,2583.3,15,2.9521e+05,327.99,22.256,0.68687,0.14776
1080Ti,baseline_bsize32_powercap260,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14533,46.742,100,1314.6,15,2.8946e+05,321.62,19.933,0.70603,0.12473
1080Ti_bsize48,baseline_bsize48_powercap260,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,48,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13969,44.245,100,829.59,15,2.8507e+05,316.75,20.538,0.6891,0.14465
1080Ti,baseline_bsize64_powercap260,NVIDIA GeForce GTX 1080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13454,42.527,100,598.04,15,2.8449e+05,316.12,20.343,0.67899,0.1507

==> data/2070_super.csv <==
exp_group,exp_name,gpu,cpu,ram,nvlink,batch_size,power_limit_w,workers,data_location,pytorch,cuda,tf32,amp,benchmark_mode,attention_backend,compile,compile_mode,compile_backend,img_per_j,img_per_s,gpu_util_pct,iters,duration_m,energy_j,avg_power,power_std,gpu_energy_pct,cpu_energy_pct
2070_super_pl125,baseline_bsize4_powercap125,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.17435,36.957,99.991,8315.4,15,1.9078e+05,211.98,2.13,0.56411,0.17883
2070_super_pl125,opti_bsize4_powercap125,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,125,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.34473,66.658,49.43,24997,25,2.9005e+05,193.36,4.5291,0.54144,0.20318
2070_super_pl125,baseline_bsize8_powercap125,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.20257,42.731,99.996,4807.2,15,1.8984e+05,210.94,1.5395,0.5672,0.18455
2070_super_pl125,opti_bsize8_powercap125,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,125,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.61428,127.97,79.442,23995,25,3.125e+05,208.34,3.1749,0.56707,0.20372
2070_super_pl125,baseline_bsize16_powercap125,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.21549,45.862,100,2579.7,15,1.9154e+05,212.81,2.4659,0.56528,0.18526
2070_super_pl125,opti_bsize16_powercap125,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,125,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.80474,177.14,97.72,16607,25,3.3019e+05,220.12,4.0803,0.55244,0.22679
2070_super_pl125,baseline_bsize32_powercap125,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.22454,47.909,100,1347.4,15,1.9203e+05,213.37,1.0613,0.56117,0.1926
2070_super_pl125,opti_bsize32_powercap125,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,125,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.75504,163.98,99,7686.3,25,3.2576e+05,217.17,2.1991,0.5533,0.21815
2070_super_pl125,opti_bsize64_powercap125,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,125,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.81625,177.59,99.358,4162.3,25,3.2636e+05,217.57,3.8492,0.55714,0.22176
2070_super_155_to_125,baseline_bsize4_powercap135,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,135,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.17172,38.1,99.992,8572.4,15,1.9969e+05,221.87,3.9488,0.58642,0.17561
2070_super_155_to_125,opti_bsize4_powercap135,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,135,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.33833,64.745,48.157,24279,25,2.8705e+05,191.37,5.9669,0.54574,0.20658
2070_super_155_to_125,baseline_bsize8_powercap135,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,135,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.19869,44.174,99.996,4969.6,15,2.001e+05,222.33,2.5498,0.58632,0.18303
2070_super_155_to_125,opti_bsize8_powercap135,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,135,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.61191,130.59,76.4,24485,25,3.2011e+05,213.41,6.725,0.57724,0.20569
2070_pl135_bsize16_to_64,baseline_bsize16_powercap135,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,135,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.20663,47.057,100,2647,15,2.0496e+05,227.73,3.458,0.57447,0.22129
2070_pl135_bsize16_to_64,opti_bsize16_powercap135,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,135,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.76544,171.48,97.334,16077,25,3.3605e+05,224.03,4.1608,0.58654,0.21058
2070_pl135_bsize16_to_64,baseline_bsize32_powercap135,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,135,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.2217,49.123,100,1381.6,15,1.9942e+05,221.58,1.6031,0.58525,0.18475
2070_pl135_bsize16_to_64,opti_bsize32_powercap135,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,135,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.74915,165.76,98.996,7769.9,25,3.3189e+05,221.26,2.2148,0.58523,0.21287
2070_pl135_bsize16_to_64,opti_bsize64_powercap135,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,135,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.80045,180.87,99.288,4239.2,25,3.3894e+05,225.96,4.8303,0.57834,0.22539
2070_super_155_to_125,baseline_bsize4_powercap155,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,155,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16301,39.744,99.981,8942.3,15,2.1943e+05,243.81,3.825,0.61163,0.18087
2070_super_155_to_125,opti_bsize4_powercap155,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,155,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.33793,64.214,50.123,24080,25,2.8503e+05,190.03,8.0466,0.54807,0.20662
2070_super_155_to_125,baseline_bsize8_powercap155,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,155,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.19365,46.477,99.991,5228.6,15,2.16e+05,240,1.6616,0.62317,0.16219
2070_super_155_to_125,opti_bsize8_powercap155,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,155,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.59899,131.22,76.119,24603,25,3.286e+05,219.06,5.642,0.59742,0.19294
2070_super_155_to_125,baseline_bsize16_powercap155,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,155,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.20791,50,100,2812.5,15,2.1644e+05,240.49,1.2475,0.62472,0.16499
2070_super_155_to_125,opti_bsize16_powercap155,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,155,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.73962,177.89,97.289,16677,25,3.6077e+05,240.51,4.2002,0.61965,0.19618
2070_super_155_to_125,baseline_bsize32_powercap155,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,155,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.22139,52.426,100,1474.5,15,2.1313e+05,236.8,1.6147,0.63031,0.17144
2070_super_155_to_125,opti_bsize32_powercap155,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,155,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.72131,174.04,98.999,8158.1,25,3.6192e+05,241.28,2.837,0.61461,0.19833
2070_super_155_to_125,opti_bsize64_powercap155,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,155,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.77055,189.51,99.096,4441.6,25,3.6891e+05,245.94,6.8491,0.61078,0.20626
2070_super,baseline_bsize4_powercap175,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,175,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16139,40.874,99.983,9196.7,15,2.2794e+05,253.27,2.0236,0.65761,0.15073
2070_super_opti_pl175_to_215,opti_bsize4_powercap175,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,175,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.33924,65.094,48.213,24410,25,2.8782e+05,191.88,3.6967,0.51959,0.20595
2070_super,baseline_bsize8_powercap175,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,175,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.19113,47.916,99.989,5390.6,15,2.2563e+05,250.7,2.0529,0.6687,0.15672
2070_super_opti_pl175_to_215,opti_bsize8_powercap175,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,175,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.5961,129.62,75.679,24305,25,3.2618e+05,217.45,5.0658,0.56318,0.19781
2070_super,baseline_bsize16_powercap175,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,175,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.20513,51.861,100,2917.2,15,2.2754e+05,252.82,1.7478,0.66861,0.16115
2070_super_opti_pl175_to_215,opti_bsize16_powercap175,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,175,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.76673,186.46,96.997,17481,25,3.6479e+05,243.19,3.6608,0.5884,0.19869
2070_super,baseline_bsize32_powercap175,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,175,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.21531,54.397,100,1529.9,15,2.2738e+05,252.64,2.237,0.66452,0.1638
2070_super_opti_pl175_to_215,opti_bsize32_powercap175,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,175,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.68412,177.06,98.993,8299.7,25,3.8822e+05,258.82,3.0418,0.60635,0.1848
2070_super_opti_pl175_to_215,opti_bsize64_powercap175,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,175,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.74423,195.39,99.175,4579.5,25,3.9381e+05,262.54,4.4191,0.61237,0.18489
2070_super,baseline_bsize4_powercap195,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,195,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.156,41.723,99.98,9387.7,15,2.4072e+05,267.46,1.6625,0.68745,0.14355
2070_super_opti_pl175_to_215,opti_bsize4_powercap195,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,195,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.33914,64.827,48.037,24310,25,2.8673e+05,191.15,3.5394,0.51427,0.20776
2070_super,baseline_bsize8_powercap195,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,195,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.18107,49.137,99.993,5527.9,15,2.4423e+05,271.36,5.2155,0.68715,0.14843
2070_super_opti_pl175_to_215,opti_bsize8_powercap195,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,195,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.60156,132.05,77.041,24759,25,3.2927e+05,219.51,7.1329,0.56054,0.19921
2070_super,baseline_bsize16_powercap195,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,195,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.19576,53.27,100,2996.4,15,2.4491e+05,272.12,1.6518,0.689,0.14623
2070_super_opti_pl175_to_215,opti_bsize16_powercap195,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,195,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.74484,183.56,97.13,17209,25,3.6966e+05,246.44,6.3981,0.5896,0.1958
2070_super,baseline_bsize32_powercap195,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,195,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.20598,56.024,100,1575.7,15,2.4479e+05,271.98,2.3299,0.68785,0.14696
2070_super_opti_pl175_to_215,opti_bsize32_powercap195,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,195,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.65703,180.11,98.999,8442.5,25,4.1118e+05,274.12,2.5178,0.62256,0.1734
2070_super_opti_pl175_to_215,opti_bsize64_powercap195,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,195,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.70109,198.32,99.131,4648,25,4.243e+05,282.87,4.1181,0.62699,0.1718
2070_super,baseline_bsize4_powercap215,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,215,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1459,41.988,99.711,9447.3,15,2.5902e+05,287.8,8.2797,0.68659,0.14722
2070_super_opti_pl175_to_215,opti_bsize4_powercap215,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,215,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.3029,61.971,58.716,23239,25,3.0689e+05,204.6,19.342,0.53727,0.2017
2070_super,baseline_bsize8_powercap215,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,215,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.17249,49.739,99.992,5595.7,15,2.5952e+05,288.36,2.55,0.70272,0.13521
2070_super_opti_pl175_to_215,opti_bsize8_powercap215,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,215,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.5692,123.51,71.722,23158,25,3.2548e+05,216.99,5.2699,0.56127,0.19747
2070_super,baseline_bsize16_powercap215,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,215,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.18575,54.124,100,3044.5,15,2.6224e+05,291.38,2.1629,0.70417,0.13665
2070_super_opti_pl175_to_215,opti_bsize16_powercap215,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,215,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.71508,176.82,97.182,16577,25,3.709e+05,247.28,11.535,0.60066,0.18785
2070_super,baseline_bsize32_powercap215,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,215,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.19601,57.005,100,1603.3,15,2.6174e+05,290.82,2.2519,0.70274,0.13773
2070_super_opti_pl175_to_215,opti_bsize32_powercap215,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,215,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.62136,180.79,98.995,8474.6,25,4.3644e+05,290.96,5.9988,0.63105,0.17182
2070_super_opti_pl175_to_215,opti_bsize64_powercap215,NVIDIA GeForce RTX 2070 SUPER,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,215,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.65725,199.84,99.098,4683.7,25,4.5608e+05,304.06,4.973,0.64042,0.16723


==> data/2080Ti.csv <==
exp_group,exp_name,gpu,cpu,ram,nvlink,batch_size,power_limit_w,workers,data_location,pytorch,cuda,tf32,amp,benchmark_mode,attention_backend,compile,compile_mode,compile_backend,img_per_j,img_per_s,gpu_util_pct,iters,duration_m,energy_j,avg_power,power_std,gpu_energy_pct,cpu_energy_pct
2080Ti,baseline_bsize4_powercap100,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13611,29.116,99.993,6551.1,15,1.9252e+05,213.92,5.4655,0.44993,0.24648
2080Ti,opti_bsize4_powercap100,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.36546,70.576,43.171,26466,25,2.8967e+05,193.12,10.93,0.47657,0.20734
2080Ti,baseline_bsize8_powercap100,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15404,32.025,100,3602.8,15,1.8712e+05,207.91,8.3595,0.46548,0.22667
2080Ti,opti_bsize8_powercap100,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.65618,131.51,69.054,24657,25,3.0062e+05,200.41,4.2666,0.47575,0.21244
2080Ti,baseline_bsize16_powercap100,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.17694,35.486,100,1996.1,15,1.805e+05,200.55,2.527,0.4828,0.19616
2080Ti,opti_bsize16_powercap100,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.92491,194.68,97.318,18251,25,3.1573e+05,210.48,3.3414,0.45262,0.24209
2080Ti,baseline_bsize32_powercap100,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1743,34.828,100,979.53,15,1.7983e+05,199.82,1.5085,0.48234,0.19842
2080Ti,opti_bsize32_powercap100,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.7152,149.36,99,7001.2,25,3.1326e+05,208.84,2.0749,0.46362,0.22002
2080Ti,baseline_bsize64_powercap100,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.17663,36.604,100,514.74,15,1.8651e+05,207.24,4.1274,0.46462,0.22651
2080Ti,opti_bsize64_powercap100,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.71001,153.25,99.821,3591.7,25,3.2375e+05,215.84,6.1615,0.44969,0.24245
2080Ti,baseline_bsize4_powercap120,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.17647,40.616,99.992,9138.7,15,2.0715e+05,230.16,8.0324,0.49982,0.21064
2080Ti,opti_bsize4_powercap120,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.32586,65.925,38.642,24722,25,3.0346e+05,202.32,13.76,0.49354,0.19362
2080Ti,baseline_bsize8_powercap120,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.19886,44.368,99.996,4991.4,15,2.008e+05,223.1,2.9969,0.51974,0.20433
2080Ti,opti_bsize8_powercap120,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.61482,134.46,64.587,25211,25,3.2804e+05,218.7,3.7896,0.52405,0.1985
2080Ti,baseline_bsize16_powercap120,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.2162,48.515,100,2729,15,2.0196e+05,224.4,2.2831,0.51854,0.21022
2080Ti,opti_bsize16_powercap120,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.97802,218.31,95.635,20467,25,3.3483e+05,223.22,3.0455,0.51725,0.22294
2080Ti,baseline_bsize32_powercap120,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.21782,47.665,100,1340.6,15,1.9694e+05,218.82,1.5424,0.52931,0.18652
2080Ti,opti_bsize32_powercap120,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.82405,188.83,98.999,8851.5,25,3.4373e+05,229.15,1.4781,0.49963,0.21219
2080Ti,baseline_bsize64_powercap120,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.22969,50.644,100,712.18,15,1.9844e+05,220.48,2.5031,0.52465,0.205
2080Ti,opti_bsize64_powercap120,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.89903,205.25,99.119,4810.6,25,3.4245e+05,228.3,2.2609,0.50617,0.21685
2080Ti,baseline_bsize4_powercap140,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.19393,46.008,98.661,10352,15,2.1352e+05,237.24,1.5054,0.56006,0.16115
2080Ti,opti_bsize4_powercap140,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.35562,71.849,42.276,26943,25,3.0306e+05,202.04,18.223,0.50098,0.19659
2080Ti,baseline_bsize8_powercap140,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.22437,53.518,99.998,6020.7,15,2.1467e+05,238.52,6.0657,0.5579,0.19487
2080Ti,opti_bsize8_powercap140,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.5641,133.13,61.228,24962,25,3.5401e+05,236.01,3.9788,0.55713,0.18235
2080Ti,baseline_bsize16_powercap140,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.25066,58.818,100,3308.5,15,2.1119e+05,234.66,3.9104,0.57093,0.17903
2080Ti,opti_bsize16_powercap140,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.93421,230.91,94.787,21648,25,3.7076e+05,247.17,2.3239,0.54613,0.21202
2080Ti,baseline_bsize32_powercap140,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.25435,60.138,100,1691.4,15,2.1279e+05,236.43,7.0818,0.56659,0.19501
2080Ti,opti_bsize32_powercap140,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.85212,207,98.983,9703.2,25,3.6439e+05,242.93,3.8264,0.55038,0.20751
2080Ti,baseline_bsize64_powercap140,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.26142,61.624,100,866.59,15,2.1216e+05,235.74,5.5765,0.56404,0.19642
2080Ti,opti_bsize64_powercap140,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.94956,230.71,99.022,5407.3,25,3.6445e+05,242.97,3.7541,0.55221,0.21005
2080Ti,baseline_bsize4_powercap160,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1765,44.651,86.734,10046,15,2.2769e+05,252.99,4.6143,0.59962,0.15901
2080Ti,opti_bsize4_powercap160,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.33165,66.911,39.292,25092,25,3.0263e+05,201.74,17.738,0.501,0.19477
2080Ti,baseline_bsize8_powercap160,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.22544,57.625,99.996,6482.9,15,2.3005e+05,255.62,8.4807,0.5934,0.18605
2080Ti,opti_bsize8_powercap160,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.53983,133.8,60.567,25088,25,3.718e+05,247.87,4.6228,0.58237,0.17027
2080Ti,baseline_bsize16_powercap160,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.25583,63.674,100,3581.7,15,2.24e+05,248.89,2.1121,0.61404,0.16251
2080Ti,opti_bsize16_powercap160,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.88132,234.9,93.783,22022,25,3.9981e+05,266.54,4.0171,0.58141,0.19292
2080Ti,baseline_bsize32_powercap160,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.26511,65.899,100,1853.4,15,2.2372e+05,248.57,2.0885,0.61345,0.16433
2080Ti,opti_bsize32_powercap160,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.8423,220.32,98.963,10328,25,3.9236e+05,261.57,3.14,0.58277,0.19267
2080Ti,baseline_bsize64_powercap160,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.27232,67.952,100,955.58,15,2.2457e+05,249.53,2.0182,0.60787,0.16414
2080Ti,opti_bsize64_powercap160,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.92712,244.35,99.023,5726.8,25,3.9533e+05,263.56,3.202,0.58214,0.19569
2080Ti,baseline_bsize4_powercap180,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16979,45.904,85.231,10328,15,2.4333e+05,270.36,2.4673,0.63167,0.14238
2080Ti,opti_bsize4_powercap180,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.32805,66.899,39.041,25087,25,3.0589e+05,203.92,16.278,0.50214,0.19312
2080Ti,baseline_bsize8_powercap180,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.22241,60.517,99.993,6808.2,15,2.4488e+05,272.1,7.6881,0.62808,0.15946
2080Ti,opti_bsize8_powercap180,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.55697,145.31,65.877,27245,25,3.9134e+05,260.9,15.572,0.58305,0.18169
2080Ti,baseline_bsize16_powercap180,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.2431,66.897,100,3763,15,2.4766e+05,275.17,8.0438,0.62461,0.16643
2080Ti,opti_bsize16_powercap180,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.8349,240.79,93.624,22574,25,4.3261e+05,288.41,3.9805,0.6041,0.18561
2080Ti,baseline_bsize32_powercap180,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.25709,69.814,100,1963.5,15,2.444e+05,271.56,2.739,0.63352,0.15695
2080Ti,opti_bsize32_powercap180,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.79486,226.54,98.981,10619,25,4.275e+05,285,5.891,0.60183,0.18822
2080Ti,baseline_bsize64_powercap180,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.26297,71.982,100,1012.2,15,2.4635e+05,273.72,7.3123,0.62312,0.16786
2080Ti,opti_bsize64_powercap180,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.89011,254.56,99.035,5966.3,25,4.2898e+05,285.99,5.0846,0.60325,0.18827
2080Ti,baseline_bsize4_powercap200,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16421,47.838,87.12,10763,15,2.6219e+05,291.32,6.3291,0.6504,0.14093
2080Ti,opti_bsize4_powercap200,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.33051,66.049,38.636,24768,25,2.9976e+05,199.83,9.4327,0.49804,0.19529
2080Ti,baseline_bsize8_powercap200,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.21465,62.347,99.982,7014.1,15,2.6142e+05,290.46,7.2556,0.65165,0.14711
2080Ti,opti_bsize8_powercap200,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.52461,132.77,59.791,24894,25,3.7963e+05,253.08,10.384,0.58732,0.17123
2080Ti,baseline_bsize16_powercap200,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.23845,69.087,100,3886.1,15,2.6076e+05,289.73,2.1445,0.65723,0.13981
2080Ti,opti_bsize16_powercap200,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.78528,240.76,93.77,22571,25,4.5989e+05,306.6,7.0089,0.62583,0.1754
2080Ti,baseline_bsize32_powercap200,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.2481,72.395,100,2036.1,15,2.6262e+05,291.79,4.0003,0.65402,0.14263
2080Ti,opti_bsize32_powercap200,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.77176,232.03,98.729,10876,25,4.5097e+05,300.65,3.4449,0.63235,0.16522
2080Ti,baseline_bsize64_powercap200,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.25627,74.793,100,1051.8,15,2.6267e+05,291.87,6.5785,0.64986,0.15094
2080Ti,opti_bsize64_powercap200,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.85714,261.37,99.001,6125.9,25,4.5741e+05,304.94,4.2397,0.6271,0.17161
2080Ti,baseline_bsize4_powercap220,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14482,45.068,80.341,10140,15,2.8008e+05,311.21,3.2115,0.66347,0.12488
2080Ti,opti_bsize4_powercap220,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.32778,66.885,38.724,25082,25,3.0609e+05,204.06,7.1199,0.50387,0.19178
2080Ti,baseline_bsize8_powercap220,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.20422,62.997,99.979,7087.2,15,2.7763e+05,308.49,5.9903,0.67227,0.13573
2080Ti,opti_bsize8_powercap220,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.52579,132.83,59.825,24905,25,3.7894e+05,252.62,9.5382,0.59163,0.169
2080Ti,baseline_bsize16_powercap220,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.22569,69.9,100,3931.9,15,2.7874e+05,309.71,1.6032,0.67257,0.13429
2080Ti,opti_bsize16_powercap220,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.73694,234.83,92.891,22015,25,4.7798e+05,318.66,5.0305,0.65334,0.15328
2080Ti,baseline_bsize32_powercap220,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.23521,73.453,100,2065.9,15,2.8106e+05,312.29,2.6904,0.67077,0.13707
2080Ti,opti_bsize32_powercap220,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.72219,233.26,98.981,10934,25,4.8449e+05,322.99,3.9687,0.6469,0.15934
2080Ti,baseline_bsize64_powercap220,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.24637,76.131,100,1070.6,15,2.781e+05,309,1.7792,0.67262,0.13515
2080Ti,opti_bsize64_powercap220,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.81255,264.29,99.05,6194.2,25,4.8788e+05,325.26,5.0553,0.644,0.16448
2080Ti,baseline_bsize4_powercap240,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14815,46.949,84.806,10564,15,2.8521e+05,316.9,3.3114,0.66755,0.12179
2080Ti,opti_bsize4_powercap240,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.32489,65.854,38.459,24695,25,3.0404e+05,202.7,14.255,0.49853,0.19455
2080Ti,baseline_bsize8_powercap240,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.19688,62.953,99.994,7082.2,15,2.8777e+05,319.74,9.077,0.66898,0.14128
2080Ti,opti_bsize8_powercap240,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.46883,125.55,64.053,23541,25,4.017e+05,267.82,20.667,0.6104,0.16159
2080Ti,baseline_bsize16_powercap240,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.21882,69.894,100,3931.5,15,2.8747e+05,319.41,2.5361,0.68318,0.12764
2080Ti,opti_bsize16_powercap240,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.74913,240.88,92.951,22583,25,4.8233e+05,321.55,4.8178,0.64448,0.16233
2080Ti,baseline_bsize32_powercap240,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.22643,73.468,100,2066.3,15,2.9202e+05,324.47,5.3812,0.67738,0.13315
2080Ti,opti_bsize32_powercap240,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.71779,231.41,98.905,10847,25,4.8359e+05,322.39,5.1773,0.65026,0.15616
2080Ti,baseline_bsize64_powercap240,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.23095,76.142,100,1070.8,15,2.9672e+05,329.69,7.1939,0.66984,0.14284
2080Ti,opti_bsize64_powercap240,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.80019,262.98,99.002,6163.6,25,4.9297e+05,328.65,4.5742,0.64881,0.15979
2080Ti,baseline_bsize4_powercap260,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14684,46.138,83.775,10381,15,2.8278e+05,314.2,4.7218,0.66458,0.12557
2080Ti,opti_bsize4_powercap260,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.32846,66.048,38.889,24768,25,3.0163e+05,201.08,18.122,0.49601,0.19669
2080Ti,baseline_bsize8_powercap260,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.19985,62.334,99.986,7012.6,15,2.8071e+05,311.9,2.6944,0.68129,0.12731
2080Ti,opti_bsize8_powercap260,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.5034,126.98,57.286,23809,25,3.7838e+05,252.26,14.87,0.58014,0.17212
2080Ti,baseline_bsize16_powercap260,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.21919,69.005,100,3881.5,15,2.8333e+05,314.81,2.3574,0.68218,0.13029
2080Ti,opti_bsize16_powercap260,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.75308,239.44,93.017,22448,25,4.7693e+05,317.96,6.2199,0.64198,0.16535
2080Ti,baseline_bsize32_powercap260,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.22715,72.398,100,2036.2,15,2.8685e+05,318.73,2.8514,0.67896,0.13054
2080Ti,opti_bsize32_powercap260,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.71631,231.53,98.936,10853,25,4.8485e+05,323.23,7.2084,0.6475,0.15976
2080Ti,baseline_bsize64_powercap260,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.23116,74.886,100,1053.1,15,2.9156e+05,323.95,7.4325,0.67346,0.1417
2080Ti,opti_bsize64_powercap260,NVIDIA GeForce RTX 2080 Ti,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,efficient,True,default,inductor,0.79807,261.35,99,6125.5,25,4.9122e+05,327.48,4.3217,0.64519,0.16321

==> data/A5000.csv <==
exp_group,exp_name,gpu,cpu,ram,nvlink,batch_size,power_limit_w,workers,data_location,pytorch,cuda,tf32,amp,benchmark_mode,attention_backend,compile,compile_mode,compile_backend,img_per_j,img_per_s,gpu_util_pct,iters,duration_m,energy_j,avg_power,power_std,gpu_energy_pct,cpu_energy_pct
A5000,baseline_bsize32_powercap100,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.25001,51.307,100,1443,15,1.847e+05,205.22,1.266,0.47933,0.19828
A5000_powercapping_opti,opti_bsize32_powercap100,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.002,221.23,98.618,10370,25,3.3119e+05,220.79,3.0094,0.44895,0.22823
A5000,baseline_bsize64_powercap100,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.24279,50.325,100,707.69,15,1.8655e+05,207.28,4.0319,0.47363,0.21063
A5000_powercapping_opti,opti_bsize64_powercap100,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.0057,222.57,99.278,5216.5,25,3.3198e+05,221.32,2.3908,0.44791,0.23001
A5000,baseline_bsize128_powercap100,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.23448,49.897,100,350.84,15,1.9152e+05,212.79,4.2217,0.46102,0.23403
A5000_powercapping_opti,opti_bsize128_powercap100,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.95099,215.94,99.757,2530.5,25,3.406e+05,227.07,2.92,0.43651,0.2764
A5000_powercapping_opti,opti_bsize256_powercap100,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.95592,218.01,99.875,1277.4,25,3.421e+05,228.07,3.6455,0.43366,0.28372
A5000,baseline_bsize32_powercap110,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,110,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.28632,61.561,100,1731.4,15,1.9351e+05,215.01,1.2749,0.50286,0.19248
A5000_powercapping_opti,opti_bsize32_powercap110,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,110,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.1092,254.69,97.949,11939,25,3.4443e+05,229.62,2.8398,0.47661,0.22383
A5000,baseline_bsize64_powercap110,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,110,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.28019,59.952,100,843.07,15,1.9257e+05,213.97,2.0751,0.50548,0.19888
A5000_powercapping_opti,opti_bsize64_powercap110,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,110,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.1083,256.62,99.199,6014.5,25,3.4731e+05,231.54,2.834,0.47064,0.23105
A5000,baseline_bsize128_powercap110,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,110,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.27183,59.161,100,415.98,15,1.9587e+05,217.64,3.6875,0.49668,0.2228
A5000_powercapping_opti,opti_bsize128_powercap110,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,110,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.0624,251.41,99.645,2946.2,25,3.5496e+05,236.64,4.0652,0.45789,0.26395
A5000_powercapping_opti,opti_bsize256_powercap110,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,110,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.0347,249.3,99.845,1460.7,25,3.6141e+05,240.94,3.8357,0.44864,0.28
A5000,baseline_bsize32_powercap130,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,130,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.34401,80.348,100,2259.8,15,2.1021e+05,233.56,2.4275,0.54866,0.1862
A5000_powercapping_opti,opti_bsize32_powercap130,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,130,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3865,354.24,94.914,16605,25,3.8322e+05,255.48,5.3574,0.50101,0.23334
A5000,baseline_bsize64_powercap130,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,130,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.34144,78.546,100,1104.6,15,2.0704e+05,230.05,5.719,0.55786,0.19686
A5000_powercapping_opti,opti_bsize64_powercap130,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,130,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3138,333.11,98.943,7807.2,25,3.8032e+05,253.55,4.1004,0.50489,0.23093
A5000,baseline_bsize128_powercap130,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,130,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.33028,78.301,100,550.56,15,2.1337e+05,237.07,6.0572,0.54158,0.22133
A5000_powercapping_opti,opti_bsize128_powercap130,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,130,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.2527,324.38,99.464,3801.4,25,3.8841e+05,258.94,4.1409,0.49431,0.24825
A5000_powercapping_opti,opti_bsize256_powercap130,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,130,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.229,325.08,99.799,1904.7,25,3.9676e+05,264.51,3.5478,0.4857,0.26336
A5000,baseline_bsize32_powercap150,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,150,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.39766,99.515,99.999,2798.9,15,2.2523e+05,250.26,4.6766,0.58945,0.179
A5000_powercapping_opti,opti_bsize32_powercap150,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,150,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6342,455.96,83.938,21373,25,4.1853e+05,279.02,5.0782,0.51788,0.22297
A5000,baseline_bsize64_powercap150,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,150,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.3974,98.339,100,1382.9,15,2.2271e+05,247.45,2.1428,0.5962,0.17228
A5000_powercapping_opti,opti_bsize64_powercap150,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,150,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.5019,418.93,98.228,9818.6,25,4.1839e+05,278.93,4.2239,0.52815,0.22282
A5000,baseline_bsize128_powercap150,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,150,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.39383,98.849,100,695.04,15,2.259e+05,251,4.4928,0.58715,0.18478
A5000_powercapping_opti,opti_bsize128_powercap150,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,150,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.406,401.24,99.286,4702.1,25,4.2807e+05,285.38,4.1212,0.51683,0.24043
A5000_powercapping_opti,opti_bsize256_powercap150,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,150,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.4215,412.66,99.686,2417.9,25,4.3546e+05,290.3,3.5184,0.50866,0.25447
A5000,baseline_bsize32_powercap170,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,170,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.42057,113.95,100,3204.8,15,2.4384e+05,270.93,2.5572,0.62011,0.16563
A5000_powercapping_opti,opti_bsize32_powercap170,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,170,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6251,481.34,77.686,22563,25,4.4429e+05,296.19,7.1583,0.53211,0.22089
A5000,baseline_bsize64_powercap170,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,170,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.41792,112.61,100,1583.6,15,2.4252e+05,269.47,2.406,0.61996,0.16372
A5000_powercapping_opti,opti_bsize64_powercap170,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,170,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6409,498.19,98.344,11676,25,4.5541e+05,303.6,4.2849,0.54628,0.21796
A5000,baseline_bsize128_powercap170,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,170,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.41802,113.46,100,797.76,15,2.4428e+05,271.42,4.2024,0.6157,0.17111
A5000_powercapping_opti,opti_bsize128_powercap170,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,170,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.5611,483.71,99.124,5668.4,25,4.6478e+05,309.85,3.6392,0.53687,0.23393
A5000_powercapping_opti,opti_bsize256_powercap170,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,170,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.5456,486.05,99.678,2848,25,4.7172e+05,314.48,3.3993,0.52947,0.24359
A5000,baseline_bsize32_powercap190,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,190,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.4521,133.22,100,3746.8,15,2.652e+05,294.67,5.9519,0.63287,0.16324
A5000_powercapping_opti,opti_bsize32_powercap190,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,190,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.5914,487.21,76.613,22838,25,4.5923e+05,306.15,7.4136,0.55075,0.20812
A5000,baseline_bsize64_powercap190,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,190,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.44439,130.62,100,1836.8,15,2.6453e+05,293.94,5.9959,0.63559,0.16281
A5000_powercapping_opti,opti_bsize64_powercap190,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,190,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6728,542.83,98.118,12723,25,4.8675e+05,324.5,4.2445,0.55892,0.21625
A5000,baseline_bsize128_powercap190,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,190,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.44093,129.87,100,913.16,15,2.6509e+05,294.55,3.9578,0.63546,0.16572
A5000_powercapping_opti,opti_bsize128_powercap190,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,190,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6523,549.65,99.043,6441.2,25,4.9898e+05,332.65,3.2759,0.55251,0.22837
A5000_powercapping_opti,opti_bsize256_powercap190,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,190,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6503,556.47,99.553,3260.6,25,5.0579e+05,337.19,3.4279,0.54996,0.23523
A5000,baseline_bsize32_powercap210,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,210,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.48504,150.93,99.991,4244.9,15,2.8005e+05,311.17,2.9348,0.66045,0.14476
A5000_powercapping_opti,opti_bsize32_powercap210,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,210,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.5451,484.12,75.237,22693,25,4.6997e+05,313.31,8.4443,0.5607,0.20543
A5000,baseline_bsize64_powercap210,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,210,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.47847,149.57,100,2103.3,15,2.8134e+05,312.6,2.5863,0.65946,0.14544
A5000_powercapping_opti,opti_bsize64_powercap210,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,210,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6516,557.17,98.003,13059,25,5.0601e+05,337.35,3.8737,0.56939,0.21295
A5000,baseline_bsize128_powercap210,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,210,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.47268,148.9,100,1047,15,2.8351e+05,315.02,4.1837,0.65328,0.1569
A5000_powercapping_opti,opti_bsize128_powercap210,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,210,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6663,576.65,99.011,6757.7,25,5.1911e+05,346.07,3.172,0.56299,0.22346
A5000_powercapping_opti,opti_bsize256_powercap210,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,210,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.691,598.86,99.56,3368.6,24,5.0997e+05,354.15,3.585,0.56098,0.22777
A5000,baseline_bsize32_powercap230,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,230,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.49018,160.41,99.944,4511.5,15,2.9452e+05,327.25,2.3919,0.67092,0.13992
A5000_powercapping_opti,opti_bsize32_powercap230,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,230,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.5333,494.17,76.607,23164,25,4.8343e+05,322.28,11.159,0.56565,0.2045
A5000,baseline_bsize64_powercap230,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,230,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.4831,159.76,100,2246.6,15,2.9763e+05,330.7,5.382,0.66826,0.14726
A5000_powercapping_opti,opti_bsize64_powercap230,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,230,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6237,564.29,97.977,13225,25,5.2131e+05,347.54,3.5866,0.57437,0.21108
A5000,baseline_bsize128_powercap230,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,230,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.48379,160.07,100,1125.5,15,2.9778e+05,330.87,6.2608,0.65834,0.15575
A5000_powercapping_opti,opti_bsize128_powercap230,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,230,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6304,577.4,98.959,6766.4,25,5.3121e+05,354.14,3.245,0.57062,0.21865
A5000_powercapping_opti,opti_bsize256_powercap230,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,230,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6653,599.8,99.418,3373.9,24,5.1864e+05,360.17,3.7259,0.56679,0.22406
A5000,baseline_bsize32_powercap250,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,250,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.48847,163.12,100,4587.9,15,3.0055e+05,333.95,2.8397,0.67698,0.13775
A5000_powercapping_opti,opti_bsize32_powercap250,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,250,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.4544,465.82,72.753,21835,25,4.8041e+05,320.27,14.978,0.56804,0.20069
A5000,baseline_bsize64_powercap250,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,250,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.46938,159.99,100,2249.8,15,3.0676e+05,340.85,2.9021,0.67571,0.14119
A5000_powercapping_opti,opti_bsize64_powercap250,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,250,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.5806,561.81,96.791,13167,25,5.3316e+05,355.44,4.966,0.58373,0.20409
A5000,baseline_bsize128_powercap250,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,250,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.47459,163.25,100,1147.8,15,3.0958e+05,343.97,5.377,0.66626,0.15301
A5000_powercapping_opti,opti_bsize128_powercap250,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,250,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6003,581.9,98.933,6819.2,25,5.4544e+05,363.63,3.5569,0.57932,0.21341
A5000_powercapping_opti,opti_bsize256_powercap250,NVIDIA RTX 5000 Ada Generation,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,250,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.6289,601.29,99.489,3382.2,24,5.3154e+05,369.13,3.3531,0.57832,0.21895


==> data/A6000.csv <==
exp_group,exp_name,gpu,cpu,ram,nvlink,batch_size,power_limit_w,workers,data_location,pytorch,cuda,tf32,amp,benchmark_mode,attention_backend,compile,compile_mode,compile_backend,img_per_j,img_per_s,gpu_util_pct,iters,duration_m,energy_j,avg_power,power_std,gpu_energy_pct,cpu_energy_pct
A6000,baseline_bsize4_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.087725,17.278,100,3887.6,15,1.7726e+05,196.96,2.0505,0.51262,0.19213
A6000,opti_bsize4_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.32213,63.041,24.39,23640,25,2.9355e+05,195.7,3.2638,0.50299,0.2016
A6000,baseline_bsize8_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.10257,20.503,100,2306.5,15,1.799e+05,199.89,2.0167,0.51901,0.19235
A6000,opti_bsize8_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.45746,93.279,77.346,17490,25,3.0586e+05,203.91,4.8952,0.50615,0.20919
A6000,baseline_bsize16_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.10987,22.243,100,1251.1,15,1.8221e+05,202.45,2.0979,0.52222,0.19154
A6000,opti_bsize16_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.44015,91.684,98.975,8595.4,25,3.1245e+05,208.3,6.049,0.51043,0.20838
A6000,baseline_bsize32_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.11528,23.79,100,669.1,15,1.8573e+05,206.37,5.0621,0.50749,0.21261
A6000,opti_bsize32_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.47048,101.87,99.369,4775.3,25,3.248e+05,216.53,1.2202,0.52567,0.19778
A6000,baseline_bsize64_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.11724,24.501,100,344.54,15,1.8809e+05,208.99,2.9487,0.49926,0.22499
A6000,opti_bsize64_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.49479,108.23,99.761,2536.6,25,3.281e+05,218.73,2.2311,0.5146,0.25795
A6000,baseline_bsize128_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.11822,25.295,100,177.86,15,1.9258e+05,213.97,3.7095,0.50291,0.23046
A6000,opti_bsize128_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.52598,117.23,99.893,1373.7,25,3.3431e+05,222.87,2.4151,0.51168,0.26053
A6000,baseline_bsize256_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12277,26.13,100,91.863,15,1.9155e+05,212.83,5.0866,0.50608,0.24222
A6000,opti_bsize256_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.54151,121.96,99.934,714.58,25,3.3782e+05,225.21,3.5281,0.50841,0.26672
A6000,opti_bsize512_powercap100,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,100,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.54417,123.97,99.957,363.21,25,3.4174e+05,227.83,4.4155,0.50028,0.27374
A6000,baseline_bsize4_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13135,28.049,100,6311,15,1.9218e+05,213.54,1.1295,0.55217,0.17821
A6000,opti_bsize4_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.30797,66.916,23.233,25094,25,3.2592e+05,217.28,2.7041,0.54267,0.18042
A6000,baseline_bsize8_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13605,30.177,100,3394.9,15,1.9962e+05,221.8,2.5521,0.5321,0.24629
A6000,opti_bsize8_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.59516,132.3,46.189,24807,25,3.3345e+05,222.3,3.7505,0.5293,0.20171
A6000,baseline_bsize16_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14418,31.019,100,1744.8,15,1.9363e+05,215.14,1.2303,0.54917,0.18164
A6000,opti_bsize16_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.74048,164.92,97.099,15461,25,3.3408e+05,222.72,4.3669,0.53061,0.21711
A6000,baseline_bsize32_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15932,34.276,100,964,15,1.9363e+05,215.13,2.0583,0.54887,0.18266
A6000,opti_bsize32_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.54162,118.09,99.378,5535.7,25,3.2706e+05,218.04,4.2831,0.54382,0.21208
A6000,baseline_bsize64_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16502,36.099,100,507.64,15,1.9688e+05,218.75,1.8699,0.54001,0.20892
A6000,opti_bsize64_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.57741,129.3,99.711,3030.6,25,3.3591e+05,223.94,3.4551,0.53006,0.23679
A6000,baseline_bsize128_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16071,35.18,100,247.36,15,1.9701e+05,218.91,2.4535,0.53992,0.22238
A6000,opti_bsize128_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.58791,134.48,99.871,1575.9,25,3.4311e+05,228.74,2.9053,0.51667,0.25802
A6000,baseline_bsize256_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16799,37.077,100,130.35,15,1.9864e+05,220.71,4.5577,0.53333,0.2361
A6000,opti_bsize256_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.60438,139.22,99.919,815.77,25,3.4554e+05,230.36,3.9992,0.51304,0.26461
A6000,opti_bsize512_powercap120,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,120,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.61672,143.56,99.952,420.58,25,3.4916e+05,232.77,4.5365,0.50764,0.27019
A6000,baseline_bsize4_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16791,38.928,100,8758.8,15,2.0865e+05,231.84,2.5946,0.58982,0.16739
A6000,opti_bsize4_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.29536,64.79,22.129,24296,25,3.2904e+05,219.36,3.1666,0.54729,0.17785
A6000,baseline_bsize8_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.18012,42.576,100,4789.8,15,2.1274e+05,236.38,5.3944,0.57971,0.19831
A6000,opti_bsize8_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.53599,127.04,31.59,23821,25,3.5554e+05,237.03,2.9246,0.56295,0.18254
A6000,baseline_bsize16_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.19357,44.326,100,2493.3,15,2.0609e+05,228.99,2.246,0.60021,0.17157
A6000,opti_bsize16_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.0029,245.65,62.881,23030,25,3.6742e+05,244.95,3.2971,0.5551,0.21133
A6000,baseline_bsize32_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.20293,48.043,100,1351.2,15,2.1307e+05,236.74,6.1259,0.58194,0.20346
A6000,opti_bsize32_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.75355,178.82,98.864,8382.1,25,3.5595e+05,237.31,2.8084,0.58085,0.19942
A6000,baseline_bsize64_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.21382,50.182,100,705.69,15,2.1122e+05,234.7,4.8685,0.58571,0.20062
A6000,opti_bsize64_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.80653,191.86,99.458,4496.6,25,3.5682e+05,237.88,3.8796,0.57887,0.203
A6000,baseline_bsize128_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.20861,49,100,344.53,15,2.114e+05,234.89,5.0711,0.58544,0.20563
A6000,opti_bsize128_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.7831,196.18,99.716,2298.9,25,3.7577e+05,250.51,4.5259,0.55039,0.24136
A6000,baseline_bsize256_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.2162,51.744,100,181.91,15,2.1541e+05,239.34,5.3236,0.57361,0.21892
A6000,opti_bsize256_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.78726,199.55,99.753,1169.2,25,3.8021e+05,253.48,4.5724,0.54346,0.24921
A6000,opti_bsize512_powercap140,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,140,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.80136,205.65,99.911,602.48,25,3.8493e+05,256.62,4.4416,0.53595,0.25887
A6000,baseline_bsize4_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.17476,45.163,66.29,10162,15,2.3258e+05,258.42,3.9476,0.60268,0.15938
A6000,opti_bsize4_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.27994,60.93,20.862,22849,25,3.2648e+05,217.66,3.2113,0.54555,0.17835
A6000,baseline_bsize8_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.22083,55.224,100,6212.7,15,2.2507e+05,250.07,1.7656,0.62967,0.15697
A6000,opti_bsize8_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.54141,129.76,31.631,24330,25,3.595e+05,239.67,4.8377,0.5724,0.17638
A6000,baseline_bsize16_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.22992,56.726,100,3190.8,15,2.2205e+05,246.72,2.0852,0.63774,0.16083
A6000,opti_bsize16_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.9685,254.53,55.137,23862,25,3.9422e+05,262.81,4.0165,0.59222,0.19746
A6000,baseline_bsize32_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.24919,61.894,100,1740.8,15,2.2355e+05,248.39,2.5594,0.63379,0.16453
A6000,opti_bsize32_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.92263,242.72,98.482,11378,25,3.9461e+05,263.08,3.0702,0.59841,0.19687
A6000,baseline_bsize64_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.26131,65.038,100,914.6,15,2.24e+05,248.89,2.671,0.6325,0.16562
A6000,opti_bsize64_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.99522,261.81,99.156,6136.1,25,3.946e+05,263.06,3.6654,0.59857,0.19768
A6000,baseline_bsize128_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.25114,64.233,100,451.64,15,2.3019e+05,255.77,5.2505,0.61414,0.18921
A6000,opti_bsize128_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.96369,263.57,99.652,3088.7,25,4.1025e+05,273.5,4.5868,0.57624,0.22827
A6000,baseline_bsize256_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.2581,67.22,100,236.32,15,2.344e+05,260.46,6.8776,0.60411,0.20121
A6000,opti_bsize256_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.96678,269.17,99.728,1577.2,25,4.1763e+05,278.42,4.1033,0.56574,0.24175
A6000,opti_bsize512_powercap160,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,160,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.97596,274.06,99.871,802.92,25,4.2122e+05,280.82,4.234,0.56048,0.24814
A6000,baseline_bsize4_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15688,44.086,53.793,9919.3,15,2.5292e+05,281.02,2.9367,0.6247,0.1369
A6000,opti_bsize4_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.29451,65.212,22.275,24454,25,3.3213e+05,221.43,10.965,0.55214,0.17774
A6000,baseline_bsize8_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.25398,67.993,99.889,7649.2,15,2.4093e+05,267.71,1.6572,0.66101,0.14855
A6000,opti_bsize8_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.52922,126.05,30.759,23633,25,3.5726e+05,238.18,7.2008,0.56992,0.17757
A6000,baseline_bsize16_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.25954,70.306,100,3954.7,15,2.4379e+05,270.89,5.7463,0.65399,0.15898
A6000,opti_bsize16_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.90627,251,52.651,23532,25,4.1544e+05,276.96,4.2273,0.62274,0.18151
A6000,baseline_bsize32_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.28514,76.888,100,2162.5,15,2.4269e+05,269.66,2.6454,0.65648,0.15531
A6000,opti_bsize32_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.2069,349.82,96.825,16398,25,4.3477e+05,289.85,5.5984,0.60989,0.19515
A6000,baseline_bsize64_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.29573,80.236,100,1128.3,15,2.4419e+05,271.32,4.7697,0.65345,0.15922
A6000,opti_bsize64_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.1546,332.15,98.876,7784.8,25,4.3152e+05,287.68,4.203,0.61475,0.19358
A6000,baseline_bsize128_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.28863,79.184,100,556.76,15,2.4691e+05,274.34,4.6419,0.64569,0.16602
A6000,opti_bsize128_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.1182,332.63,99.499,3898,25,4.4622e+05,297.48,4.6166,0.59605,0.2188
A6000,baseline_bsize256_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.29605,82.97,100,291.69,15,2.5223e+05,280.26,7.7066,0.63079,0.18345
A6000,opti_bsize256_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.1163,337.09,99.781,1975.2,25,4.5296e+05,301.97,3.7354,0.58666,0.23082
A6000,opti_bsize512_powercap180,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,180,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.1145,340.42,99.897,997.32,25,4.5818e+05,305.45,3.8673,0.57933,0.23964
A6000,baseline_bsize4_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14945,45.106,53.109,10149,15,2.7163e+05,301.82,2.6191,0.64383,0.12661
A6000,opti_bsize4_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.29527,64.765,22.04,24287,25,3.2901e+05,219.34,4.9292,0.54959,0.17874
A6000,baseline_bsize8_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.27349,80.46,99.714,9051.7,15,2.6478e+05,294.19,7.6109,0.6671,0.1519
A6000,opti_bsize8_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.54923,131.6,32.075,24676,25,3.5942e+05,239.62,10.564,0.57517,0.18414
A6000,baseline_bsize16_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.28437,83.218,100,4681,15,2.6338e+05,292.64,3.8597,0.67181,0.14666
A6000,opti_bsize16_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.87667,259.65,53.915,24342,25,4.4426e+05,296.17,7.0531,0.63231,0.17925
A6000,baseline_bsize32_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.30856,90.594,100,2548,15,2.6424e+05,293.61,4.5406,0.66927,0.14737
A6000,opti_bsize32_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3237,412.13,92.657,19318,25,4.6701e+05,311.34,5.1678,0.62672,0.18941
A6000,baseline_bsize64_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.3225,94.461,100,1328.4,15,2.6361e+05,292.89,2.442,0.67105,0.14694
A6000,opti_bsize64_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.2733,396.79,98.672,9299.8,25,4.6742e+05,311.62,3.9088,0.62843,0.18964
A6000,baseline_bsize128_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.3127,92.956,100,653.6,15,2.6754e+05,297.26,4.8985,0.66185,0.15974
A6000,opti_bsize128_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.236,397.17,99.271,4654.3,25,4.8201e+05,321.34,4.1818,0.61147,0.21045
A6000,baseline_bsize256_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.32024,97.028,100,341.11,15,2.7269e+05,302.99,7.8053,0.64927,0.17328
A6000,opti_bsize256_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.2279,400.61,99.687,2347.3,25,4.8939e+05,326.26,3.4622,0.60327,0.22151
A6000,opti_bsize512_powercap200,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,200,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.227,405.39,99.795,1187.7,25,4.9557e+05,330.38,3.4405,0.59461,0.23143
A6000,baseline_bsize4_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14154,45.718,52.559,10287,15,2.9071e+05,323.01,2.1731,0.65819,0.11892
A6000,opti_bsize4_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.29872,66.055,22.527,24771,25,3.3169e+05,221.13,7.8559,0.55049,0.1771
A6000,baseline_bsize8_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.2844,89.156,96.512,10030,15,2.8214e+05,313.5,4.1808,0.68789,0.12941
A6000,opti_bsize8_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.55473,134.22,32.745,25167,25,3.6294e+05,241.99,16.363,0.57447,0.18092
A6000,baseline_bsize16_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.30483,95.275,100,5359.2,15,2.8129e+05,312.55,2.2038,0.69036,0.13413
A6000,opti_bsize16_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.82415,255.57,52.485,23960,25,4.6515e+05,310.11,4.8456,0.64656,0.17005
A6000,baseline_bsize32_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.32909,103.21,100,2902.8,15,2.8226e+05,313.62,2.9584,0.6885,0.13571
A6000,opti_bsize32_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3186,439.94,90.966,20622,25,5.0046e+05,333.64,5.7269,0.64119,0.18256
A6000,baseline_bsize64_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.34348,107.58,100,1512.8,15,2.8188e+05,313.2,2.1656,0.68873,0.13639
A6000,opti_bsize64_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3149,441.4,98.378,10345,25,5.0352e+05,335.68,4.1703,0.63957,0.18562
A6000,baseline_bsize128_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.33532,106.69,100,750.16,15,2.8635e+05,318.17,4.9915,0.67889,0.14584
A6000,opti_bsize128_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3262,458.75,99.219,5375.9,25,5.1887e+05,345.91,3.8904,0.62521,0.20363
A6000,baseline_bsize256_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.34064,110.35,100,387.96,15,2.9156e+05,323.96,6.8722,0.66541,0.1621
A6000,opti_bsize256_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3233,465.68,99.595,2728.6,25,5.2788e+05,351.91,3.6712,0.61402,0.21584
A6000,opti_bsize512_powercap220,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,220,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3288,469.78,99.761,1376.3,25,5.3031e+05,353.54,3.8488,0.60892,0.22217
A6000,baseline_bsize4_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13758,46.611,53.048,10487,15,3.0492e+05,338.8,2.248,0.66903,0.11359
A6000,opti_bsize4_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.29733,65.36,22.328,24510,25,3.2973e+05,219.82,5.3324,0.54842,0.17842
A6000,baseline_bsize8_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.25647,86.419,86.85,9722.2,15,3.0326e+05,336.95,4.2744,0.69065,0.12141
A6000,opti_bsize8_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.53711,128.44,31.35,24082,25,3.5868e+05,239.12,8.9281,0.56835,0.17798
A6000,baseline_bsize16_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.31077,103.41,100,5816.8,15,2.9948e+05,332.75,2.8022,0.70463,0.12577
A6000,opti_bsize16_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.8197,258.51,52.758,24236,25,4.7306e+05,315.37,10.7,0.65569,0.16152
A6000,baseline_bsize32_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.33083,111.96,100,3148.9,15,3.0458e+05,338.42,5.4947,0.69647,0.13329
A6000,opti_bsize32_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.276,454.83,90.604,21320,25,5.3469e+05,356.46,5.2986,0.65155,0.17597
A6000,baseline_bsize64_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.34401,115.67,100,1626.6,15,3.0261e+05,336.24,2.7411,0.69853,0.12973
A6000,opti_bsize64_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.2869,462.7,98.511,10845,25,5.3931e+05,359.54,4.3714,0.65076,0.17783
A6000,baseline_bsize128_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.34654,117.77,100,828.07,15,3.0586e+05,339.84,3.9806,0.69188,0.13677
A6000,opti_bsize128_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3527,504.18,99.171,5908.3,25,5.5907e+05,372.71,3.3775,0.63193,0.20008
A6000,baseline_bsize256_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.3487,121.37,100,426.7,15,3.1327e+05,348.08,6.9189,0.67549,0.15481
A6000,opti_bsize256_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.377,515.99,99.474,3023.4,25,5.6206e+05,374.71,3.7043,0.62819,0.20589
A6000,opti_bsize512_powercap240,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,240,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3985,528.18,99.718,1547.4,25,5.6652e+05,377.68,3.9037,0.61987,0.21427
A6000,baseline_bsize4_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14329,50.759,58.25,11421,15,3.1882e+05,354.24,7.1337,0.69157,0.11587
A6000,opti_bsize4_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.30362,67.224,22.954,25209,25,3.3211e+05,221.43,7.0152,0.55064,0.17899
A6000,baseline_bsize8_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.25804,92.029,91.228,10353,15,3.2098e+05,356.64,3.769,0.71063,0.11459
A6000,opti_bsize8_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.52745,126.25,30.823,23673,25,3.5905e+05,239.39,13.65,0.57435,0.1806
A6000,baseline_bsize16_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.3054,108.58,100,6107.8,15,3.1999e+05,355.54,2.6039,0.71502,0.12024
A6000,opti_bsize16_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.79825,258.35,52.836,24220,25,4.8546e+05,323.65,14.411,0.65408,0.16644
A6000,baseline_bsize32_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.32782,117.21,100,3296.5,15,3.2179e+05,357.54,2.5489,0.71113,0.12523
A6000,opti_bsize32_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.2159,452.14,88.44,21194,25,5.5778e+05,371.85,6.3103,0.66528,0.16601
A6000,baseline_bsize64_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.34139,122.31,100,1720,15,3.2245e+05,358.28,3.276,0.71069,0.12409
A6000,opti_bsize64_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.2426,473.59,98.339,11100,25,5.7168e+05,381.12,4.4276,0.66636,0.1675
A6000,baseline_bsize128_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.34552,125.53,100,882.61,15,3.2697e+05,363.3,5.7343,0.70118,0.13384
A6000,opti_bsize128_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3359,525.26,99.038,6155.4,25,5.898e+05,393.2,3.3712,0.64794,0.18973
A6000,baseline_bsize256_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.35056,129.25,99.999,454.41,15,3.3184e+05,368.72,6.5186,0.68939,0.14604
A6000,opti_bsize256_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3837,550.1,99.493,3223.2,25,5.9634e+05,397.56,3.5988,0.64011,0.19859
A6000,opti_bsize512_powercap260,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,260,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.416,567.83,99.648,1663.6,25,6.015e+05,401,3.6954,0.63495,0.20445
A6000,baseline_bsize4_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,280,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12934,46.939,52.817,10561,15,3.2661e+05,362.9,8.1276,0.70377,0.10789
A6000,opti_bsize4_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,280,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.29535,64.887,22.099,24333,25,3.2955e+05,219.69,7.409,0.54948,0.17921
A6000,baseline_bsize8_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,280,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.23988,90.443,86.999,10175,15,3.3933e+05,377.03,2.6911,0.71711,0.10628
A6000,opti_bsize8_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,280,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.53884,129.02,31.527,24192,25,3.5917e+05,239.48,10.112,0.57247,0.17688
A6000,baseline_bsize16_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,280,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.29739,111.85,100,6291.5,15,3.3849e+05,376.11,3.0945,0.72776,0.1132
A6000,opti_bsize16_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,280,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.78886,249.39,50.602,23380,25,4.7421e+05,316.14,9.666,0.65798,0.16018
A6000,baseline_bsize32_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,280,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.31923,121.71,100,3423.2,15,3.4314e+05,381.28,5.8432,0.71745,0.1204
A6000,opti_bsize32_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,280,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.1077,434.96,90.825,20389,25,5.8898e+05,392.66,7.7458,0.6798,0.15606
A6000,baseline_bsize64_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,280,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.33453,126.97,100,1785.6,15,3.416e+05,379.55,2.8754,0.72112,0.1164
A6000,opti_bsize64_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,280,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.1918,480.72,98.177,11267,25,6.0504e+05,403.36,4.8886,0.6769,0.162
A6000,baseline_bsize128_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,280,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.33951,130.07,100,914.58,15,3.4481e+05,383.13,4.1387,0.71507,0.12485
A6000,opti_bsize128_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,280,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3,538.62,99.076,6312,25,6.215e+05,414.33,3.6917,0.65967,0.18089
A6000,baseline_bsize256_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,280,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.3442,134.42,100,472.56,15,3.5146e+05,390.52,6.0601,0.70101,0.13897
A6000,opti_bsize256_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,280,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3503,566.98,99.476,3322.1,25,6.2982e+05,419.88,3.919,0.65141,0.19012
A6000,opti_bsize512_powercap280,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,280,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.38,582.96,99.725,1707.9,25,6.3368e+05,422.45,4.1536,0.64687,0.19547
A6000,baseline_bsize4_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,300,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12016,43.614,48.579,9813.2,15,3.2668e+05,362.98,4.0904,0.71086,0.10602
A6000,opti_bsize4_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,4,300,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.28503,62.408,21.322,23403,25,3.2842e+05,218.95,3.5875,0.54832,0.17823
A6000,baseline_bsize8_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,300,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.23853,92.037,87.804,10354,15,3.4727e+05,385.86,4.8651,0.72536,0.10508
A6000,opti_bsize8_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,8,300,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.50798,120.29,29.229,22554,25,3.5519e+05,236.79,9.8822,0.56724,0.1831
A6000,baseline_bsize16_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,300,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.28582,113.78,100,6399.8,15,3.5826e+05,398.06,3.4593,0.73057,0.11066
A6000,opti_bsize16_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,16,300,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,0.78123,246.25,50.241,23086,25,4.7282e+05,315.21,14.619,0.6602,0.15842
A6000,baseline_bsize32_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,300,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.31124,124.2,100,3493.1,15,3.5914e+05,399.04,2.5619,0.73284,0.10819
A6000,opti_bsize32_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,32,300,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.1247,453.78,87.413,21271,25,6.0521e+05,403.48,9.6969,0.67715,0.15991
A6000,baseline_bsize64_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,300,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.32282,129.9,100,1826.7,15,3.6214e+05,402.39,2.9365,0.72799,0.1127
A6000,opti_bsize64_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,64,300,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.1463,487.8,98.331,11433,25,6.3831e+05,425.54,4.8446,0.68468,0.15727
A6000,baseline_bsize128_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,300,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.32449,133.34,100,937.57,15,3.6983e+05,410.93,7.7061,0.71205,0.13005
A6000,opti_bsize128_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,128,300,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.2556,548.54,99.011,6428.2,25,6.5529e+05,436.86,3.8082,0.6696,0.17357
A6000,baseline_bsize256_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.33448,137.44,100,483.18,15,3.6981e+05,410.89,6.5142,0.71015,0.13204
A6000,opti_bsize256_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3102,578.3,99.474,3388.5,25,6.6205e+05,441.37,4.1922,0.66412,0.1806
A6000,opti_bsize512_powercap300,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3441,595.27,99.666,1674.2,24,6.3774e+05,442.88,4.4501,0.65735,0.18693


==> data/P5000.csv <==
exp_group,exp_name,gpu,cpu,ram,nvlink,batch_size,power_limit_w,workers,data_location,pytorch,cuda,tf32,amp,benchmark_mode,attention_backend,compile,compile_mode,compile_backend,img_per_j,img_per_s,gpu_util_pct,iters,duration_m,energy_j,avg_power,power_std,gpu_energy_pct,cpu_energy_pct
P5000,baseline_bsize4_powercap80,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,90,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.11156,20.248,100,4555.7,15,1.6334e+05,181.49,2.7637,0.49152,0.21149
P5000,baseline_bsize8_powercap80,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,90,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12121,22.11,100,2487.4,15,1.6417e+05,182.41,4.0097,0.49162,0.21613
P5000,baseline_bsize16_powercap80,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,90,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12298,22.428,100,1261.5,15,1.6413e+05,182.37,2.4464,0.4923,0.21359
P5000,baseline_bsize32_powercap80,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,90,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.11842,22.685,100,638.02,15,1.7241e+05,191.57,5.52,0.46816,0.24619
P5000,baseline_bsize64_powercap80,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,90,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1381,26.347,100,370.5,15,1.7171e+05,190.78,5.3879,0.46488,0.24509
P5000,baseline_bsize4_powercap100,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.11009,22.058,100,4963.1,15,1.8033e+05,200.37,9.7162,0.48776,0.23235
P5000,baseline_bsize8_powercap100,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12776,25.835,100,2906.5,15,1.8199e+05,202.22,8.8919,0.49112,0.2295
P5000,baseline_bsize16_powercap100,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13667,26.484,100,1489.7,15,1.744e+05,193.78,4.3779,0.51163,0.2054
P5000,baseline_bsize32_powercap100,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13207,26.653,100,749.61,15,1.8163e+05,201.81,5.4864,0.48868,0.23128
P5000,baseline_bsize64_powercap100,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,100,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13584,27.052,100,380.42,15,1.7923e+05,199.14,5.2792,0.47613,0.24111
P5000,baseline_bsize4_powercap120,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.10635,23.987,100,5397.2,15,2.0299e+05,225.54,1.9464,0.50478,0.24034
P5000,baseline_bsize8_powercap120,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13488,28.669,100,3225.3,15,1.913e+05,212.55,2.2004,0.55175,0.18174
P5000,baseline_bsize16_powercap120,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13969,29.791,100,1675.7,15,1.9193e+05,213.26,1.7763,0.55134,0.18312
P5000,baseline_bsize32_powercap120,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13297,29.053,100,817.11,15,1.9665e+05,218.5,4.7408,0.53751,0.21014
P5000,baseline_bsize64_powercap120,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,120,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13239,28.18,100,396.28,15,1.9157e+05,212.86,3.5457,0.5088,0.2576
P5000,baseline_bsize4_powercap140,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.11202,24.727,100,5563.7,15,1.9867e+05,220.75,2.6781,0.56698,0.1715
P5000,baseline_bsize8_powercap140,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13036,29.836,100,3356.5,15,2.0598e+05,228.87,1.9242,0.57708,0.16929
P5000,baseline_bsize16_powercap140,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13403,30.904,100,1738.4,15,2.0752e+05,230.58,4.6071,0.57739,0.17651
P5000,baseline_bsize32_powercap140,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13094,30.332,100,853.09,15,2.0848e+05,231.64,4.3129,0.56779,0.19591
P5000,baseline_bsize64_powercap140,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13348,28.384,100,399.14,15,1.9138e+05,212.64,4.3517,0.52576,0.22487
P5000,baseline_bsize4_powercap160,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.10846,25.356,100,5705.1,15,2.1041e+05,233.79,2.1749,0.59118,0.16238
P5000,baseline_bsize8_powercap160,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12551,30.673,100,3450.7,15,2.1994e+05,244.38,2.0989,0.604,0.15721
P5000,baseline_bsize16_powercap160,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12946,31.748,100,1785.8,15,2.2071e+05,245.24,1.6391,0.6157,0.15921
P5000,baseline_bsize32_powercap160,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13088,31.36,100,881.99,15,2.1565e+05,239.61,3.4609,0.60208,0.17444
P5000,baseline_bsize64_powercap160,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13288,28.389,100,399.23,15,1.9229e+05,213.65,5.1842,0.52452,0.22542
P5000,baseline_bsize4_powercap180,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.10377,25.612,100,5762.7,15,2.2214e+05,246.82,7.4602,0.59644,0.16777
P5000,baseline_bsize8_powercap180,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12215,31.094,100,3498.1,15,2.2911e+05,254.56,1.2486,0.62424,0.15084
P5000,baseline_bsize16_powercap180,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1249,32.144,100,1808.1,15,2.3162e+05,257.35,1.4618,0.63327,0.15102
P5000,baseline_bsize32_powercap180,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12639,31.819,100,894.91,15,2.2657e+05,251.75,4.1194,0.61022,0.1849
P5000,baseline_bsize64_powercap180,Quadro P5000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13365,28.386,100,399.18,15,1.9115e+05,212.39,4.8459,0.52731,0.21408


==> data/TitanX.csv <==
exp_group,exp_name,gpu,cpu,ram,nvlink,batch_size,power_limit_w,workers,data_location,pytorch,cuda,tf32,amp,benchmark_mode,attention_backend,compile,compile_mode,compile_backend,img_per_j,img_per_s,gpu_util_pct,iters,duration_m,energy_j,avg_power,power_std,gpu_energy_pct,cpu_energy_pct
TitanX,baseline_bsize4_powercap150,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,150,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.066425,16.335,100,3675.5,15,2.2133e+05,245.92,1.2055,0.60671,0.1573
TitanX,baseline_bsize8_powercap150,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,150,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.073214,17.911,100,2015,15,2.2018e+05,244.65,1.9957,0.60939,0.15883
TitanX,baseline_bsize16_powercap150,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,150,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.078658,19.196,99.997,1079.8,15,2.1964e+05,244.05,2.5879,0.60799,0.16119
TitanX,baseline_bsize32_powercap150,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,150,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.077582,18.81,100,529.02,15,2.182e+05,242.44,4.3231,0.61527,0.1841
TitanX,baseline_bsize64_powercap150,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,150,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.076215,18.518,100,260.42,15,2.1868e+05,242.98,5.6283,0.61328,0.19192
TitanX,baseline_bsize4_powercap155,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,155,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.070096,17.344,100,3902.5,15,2.2269e+05,247.43,2.3127,0.62473,0.15655
TitanX,baseline_bsize8_powercap155,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,155,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.076607,18.982,100,2135.5,15,2.23e+05,247.79,2.6535,0.62173,0.15724
TitanX,baseline_bsize16_powercap155,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,155,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.079584,20.288,99.999,1141.2,15,2.2944e+05,254.93,5.8602,0.60481,0.19029
TitanX,baseline_bsize32_powercap155,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,155,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.08023,19.948,100,561.03,15,2.2377e+05,248.63,4.6573,0.6195,0.18457
TitanX,baseline_bsize64_powercap155,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,155,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.07897,19.66,100,276.47,15,2.2406e+05,248.96,5.903,0.62012,0.1885
TitanX,baseline_bsize4_powercap175,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,175,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.080071,21.147,100,4758.2,15,2.377e+05,264.11,2.7141,0.65556,0.14664
TitanX,baseline_bsize8_powercap175,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,175,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.089226,23.373,100,2629.5,15,2.3576e+05,261.96,2.5253,0.662,0.14812
TitanX,baseline_bsize16_powercap175,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,175,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.08698,23.424,100,1317.6,15,2.4238e+05,269.31,3.804,0.64672,0.14593
TitanX,baseline_bsize32_powercap175,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,175,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.091938,24.487,100,688.7,15,2.3971e+05,266.35,5.2381,0.65174,0.16491
TitanX,baseline_bsize64_powercap175,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,175,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.089981,24.299,100,341.7,15,2.4304e+05,270.04,5.3709,0.6433,0.1753
TitanX,baseline_bsize4_powercap195,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,195,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.074854,22.188,100,4992.3,15,2.6678e+05,296.42,2.5257,0.64551,0.18393
TitanX,baseline_bsize8_powercap195,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,195,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.08825,24.694,100,2778.1,15,2.5184e+05,279.82,2.2674,0.68306,0.13937
TitanX,baseline_bsize16_powercap195,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,195,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.088562,26.111,100,1468.7,15,2.6535e+05,294.82,6.7057,0.64808,0.18002
TitanX,baseline_bsize32_powercap195,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,195,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.092632,26.453,100,743.99,15,2.5702e+05,285.57,5.4504,0.66885,0.15793
TitanX,baseline_bsize64_powercap195,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,195,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.0921,26.267,100,369.38,15,2.5668e+05,285.2,4.658,0.66907,0.15553
TitanX,baseline_bsize4_powercap215,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,215,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.079219,22.269,100,5010.6,15,2.53e+05,281.11,3.8068,0.68757,0.13598
TitanX,baseline_bsize8_powercap215,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,215,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.088171,24.798,100,2789.8,15,2.5313e+05,281.25,2.8242,0.68551,0.13758
TitanX,baseline_bsize16_powercap215,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,215,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.094483,26.626,100,1497.7,15,2.5363e+05,281.81,4.2994,0.68257,0.13811
TitanX,baseline_bsize32_powercap215,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,215,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.093259,26.61,100,748.4,15,2.568e+05,285.33,4.9714,0.67684,0.14911
TitanX,baseline_bsize64_powercap215,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,215,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.090765,26.375,100,370.9,15,2.6153e+05,290.59,6.3899,0.65935,0.16952
TitanX,baseline_bsize4_powercap235,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,235,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.079558,22.23,100,5001.8,15,2.5148e+05,279.43,3.824,0.68689,0.13633
TitanX,baseline_bsize8_powercap235,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,235,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.088092,24.646,100,2772.6,15,2.5179e+05,279.77,4.2125,0.68308,0.13802
TitanX,baseline_bsize16_powercap235,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,235,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.094595,26.57,100,1494.6,15,2.528e+05,280.89,4.6832,0.68267,0.14017
TitanX,baseline_bsize32_powercap235,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,235,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.093077,26.379,100,741.91,15,2.5507e+05,283.41,6.1275,0.66603,0.15851
TitanX,baseline_bsize64_powercap235,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,235,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.091726,26.37,100,370.83,15,2.5874e+05,287.5,5.7045,0.66607,0.16079
TitanX,baseline_bsize4_powercap255,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,255,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.078881,22.372,99.983,5033.7,15,2.5526e+05,283.61,4.859,0.68975,0.1343
TitanX,baseline_bsize8_powercap255,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,255,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.088277,24.756,100,2785,15,2.5239e+05,280.43,4.1463,0.68456,0.13729
TitanX,baseline_bsize16_powercap255,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,255,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.094418,26.692,100,1501.4,15,2.5443e+05,282.7,5.1945,0.68402,0.13734
TitanX,baseline_bsize32_powercap255,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,255,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.09275,26.625,100,748.82,15,2.5835e+05,287.06,6.5544,0.67205,0.15451
TitanX,baseline_bsize64_powercap255,NVIDIA GeForce GTX TITAN X,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,255,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.09159,26.259,100,369.27,15,2.5803e+05,286.7,6.8197,0.66421,0.16158

==> data/TitanXPascal.csv <==
exp_group,exp_name,gpu,cpu,ram,nvlink,batch_size,power_limit_w,workers,data_location,pytorch,cuda,tf32,amp,benchmark_mode,attention_backend,compile,compile_mode,compile_backend,img_per_j,img_per_s,gpu_util_pct,iters,duration_m,energy_j,avg_power,power_std,gpu_energy_pct,cpu_energy_pct
TitanXPascal,baseline_bsize4_powercap125,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.11927,26.109,100,5874.6,15,1.9702e+05,218.92,3.6522,0.55932,0.18102
TitanXPascal,baseline_bsize8_powercap125,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12849,27.967,100,3146.3,15,1.9589e+05,217.66,1.7442,0.5619,0.17953
TitanXPascal,baseline_bsize16_powercap125,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13318,29.36,100,1651.5,15,1.9841e+05,220.45,4.9989,0.55702,0.1859
TitanXPascal,baseline_bsize32_powercap125,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13465,29.957,100,842.55,15,2.0024e+05,222.48,3.001,0.5504,0.20773
TitanXPascal,baseline_bsize64_powercap125,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,125,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13004,28.73,100,404.02,15,1.9884e+05,220.94,2.6754,0.55443,0.21643
TitanXPascal,baseline_bsize4_powercap140,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13675,31.777,99.415,7149.8,15,2.0913e+05,232.37,1.3644,0.58533,0.16573
TitanXPascal,baseline_bsize8_powercap140,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14331,33.291,100,3745.3,15,2.0907e+05,232.3,1.0395,0.58688,0.16769
TitanXPascal,baseline_bsize16_powercap140,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15468,36.502,100,2053.2,15,2.1239e+05,235.99,3.3019,0.57913,0.18194
TitanXPascal,baseline_bsize32_powercap140,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15986,36.791,100,1034.8,15,2.0713e+05,230.14,1.3864,0.58914,0.17292
TitanXPascal,baseline_bsize64_powercap140,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,140,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14862,34.754,100,488.73,15,2.1046e+05,233.86,4.4809,0.58318,0.21403
TitanXPascal,baseline_bsize4_powercap160,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13764,33.987,99.269,7647.2,15,2.2224e+05,246.93,2.8464,0.60317,0.17782
TitanXPascal,baseline_bsize8_powercap160,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15085,36.554,100,4112.3,15,2.1809e+05,242.32,1.3003,0.60893,0.1613
TitanXPascal,baseline_bsize16_powercap160,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16359,40.688,100,2288.7,15,2.2386e+05,248.73,1.5048,0.61376,0.15936
TitanXPascal,baseline_bsize32_powercap160,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16577,41.423,100,1165,15,2.249e+05,249.9,5.4996,0.60363,0.20271
TitanXPascal,baseline_bsize64_powercap160,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,160,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15904,38.922,100,547.34,15,2.2026e+05,244.73,5.7712,0.61099,0.19708
TitanXPascal,baseline_bsize4_powercap180,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13691,35.045,99.258,7885.2,15,2.3038e+05,255.98,2.9672,0.65023,0.15134
TitanXPascal,baseline_bsize8_powercap180,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15332,37.907,100,4264.6,15,2.2253e+05,247.25,4.6237,0.64337,0.16059
TitanXPascal,baseline_bsize16_powercap180,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16565,42.308,100,2379.8,15,2.2986e+05,255.4,2.8361,0.65383,0.15446
TitanXPascal,baseline_bsize32_powercap180,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16859,42.775,100,1203,15,2.2835e+05,253.72,2.5013,0.65777,0.15782
TitanXPascal,baseline_bsize64_powercap180,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,180,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15616,40.116,100,564.14,15,2.3121e+05,256.91,5.0963,0.63447,0.18091
TitanXPascal,baseline_bsize4_powercap200,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13341,35.644,99.227,8019.9,15,2.4047e+05,267.18,6.0824,0.6771,0.14404
TitanXPascal,baseline_bsize8_powercap200,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14736,38.736,100,4357.8,15,2.3658e+05,262.87,5.6285,0.65844,0.15871
TitanXPascal,baseline_bsize16_powercap200,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16092,43.252,100,2432.9,15,2.419e+05,268.78,4.5234,0.6774,0.14773
TitanXPascal,baseline_bsize32_powercap200,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15868,43.812,100,1232.2,15,2.485e+05,276.11,9.542,0.66223,0.16437
TitanXPascal,baseline_bsize64_powercap200,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,200,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14932,41.124,100,578.3,15,2.4787e+05,275.41,5.8945,0.65538,0.17149
TitanXPascal,baseline_bsize4_powercap220,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.13148,35.594,99.078,8008.5,15,2.4365e+05,270.71,13.653,0.67594,0.14161
TitanXPascal,baseline_bsize8_powercap220,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14563,39.325,100,4424,15,2.4303e+05,270.04,9.031,0.67605,0.14841
TitanXPascal,baseline_bsize16_powercap220,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15956,43.345,100,2438.1,15,2.4449e+05,271.65,12.176,0.67378,0.15046
TitanXPascal,baseline_bsize32_powercap220,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.16159,43.84,100,1233,15,2.4418e+05,271.31,13.43,0.67889,0.14754
TitanXPascal,baseline_bsize64_powercap220,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,220,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.1477,41.137,100,578.49,15,2.5066e+05,278.51,14.009,0.6582,0.17101
TitanXPascal,baseline_bsize4_powercap240,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12798,35.748,99.21,8043.2,15,2.5139e+05,279.3,21.868,0.67166,0.15212
TitanXPascal,baseline_bsize8_powercap240,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14111,39.415,100,4434.2,15,2.5139e+05,279.33,17.481,0.66135,0.16851
TitanXPascal,baseline_bsize16_powercap240,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15888,43.389,100,2440.7,15,2.4578e+05,273.09,16.275,0.67838,0.14581
TitanXPascal,baseline_bsize32_powercap240,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15858,44.184,100,1242.7,15,2.5077e+05,278.66,21.605,0.68537,0.14411
TitanXPascal,baseline_bsize64_powercap240,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,240,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14632,41.387,100,582.01,15,2.5456e+05,282.82,20.669,0.66515,0.16555
TitanXPascal,baseline_bsize4_powercap260,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,4,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.12661,36.014,99.19,8103.1,15,2.56e+05,284.41,27.816,0.68905,0.13786
TitanXPascal,baseline_bsize8_powercap260,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,8,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14455,39.454,100,4438.6,15,2.4565e+05,272.93,19.825,0.68164,0.14348
TitanXPascal,baseline_bsize16_powercap260,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,16,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15494,44.025,100,2476.4,15,2.5572e+05,284.15,25.25,0.68975,0.14057
TitanXPascal,baseline_bsize32_powercap260,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,32,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.15021,45.042,100,1266.8,15,2.6987e+05,299.88,30.138,0.68338,0.15337
TitanXPascal,baseline_bsize64_powercap260,NVIDIA TITAN X (Pascal),Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.542 GB,False,64,260,8,nvme_ssd,2.9.1,12.6,,False,False,efficient,False,default,inductor,0.14382,41.599,100,584.98,15,2.6032e+05,289.25,27.186,0.67076,0.16342

==> data/pytorch.csv <==
exp_group,exp_name,keep_small,release_date,gpu,cpu,ram,nvlink,batch_size,power_limit_w,workers,data_location,pytorch,cuda,tf32,amp,benchmark_mode,attention_backend,compile,compile_mode,compile_backend,img_per_j,img_per_s,gpu_util_pct,iters,duration_m,energy_j,avg_power,power_std,gpu_energy_pct,cpu_energy_pct
cuda_pytorch,pytorch_1-7-1_cuda_11-0_opti,TRUE,2020-12-10,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.7.1,11.0,enable,True,True,flash,True,default,inductor,0.68605,290.48,95.699,1021.2,15,3.8107e+05,423.42,6.3197,0.68611,0.15991
cuda_pytorch,pytorch_1-8-2_cuda_11-1_default,,2021-08-17,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.8.2,11.1,,False,False,,False,default,inductor,0.55311,231.17,97.538,812.72,15,3.7616e+05,417.96,5.4084,0.69395,0.15268
cuda_pytorch,pytorch_1-8-2_cuda_11-1_non_opti,,2021-08-17,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.8.2,11.1,disable,False,False,efficient,False,default,inductor,0.29351,121.34,98.538,426.58,15,3.7206e+05,413.4,5.5947,0.70787,0.13895
cuda_pytorch,pytorch_1-8-2_cuda_11-1_opti,TRUE,2021-08-17,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.8.2,11.1,enable,True,True,flash,True,default,inductor,0.70206,297.99,96.857,1047.6,15,3.82e+05,424.44,5.3954,0.6872,0.16003
cuda_pytorch,pytorch_1-9-1_cuda_11-1_default,,2021-09-22,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.9.1,11.1,,False,False,,False,default,inductor,0.5615,233.21,99.268,819.89,15,3.7381e+05,415.34,5.7388,0.70405,0.14276
cuda_pytorch,pytorch_1-9-1_cuda_11-1_non_opti,,2021-09-22,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.9.1,11.1,disable,False,False,efficient,False,default,inductor,0.30032,122.52,99.897,430.75,15,3.6718e+05,407.99,5.5809,0.72164,0.12545
cuda_pytorch,pytorch_1-9-1_cuda_11-1_opti,TRUE,2021-09-22,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.9.1,11.1,enable,True,True,flash,True,default,inductor,0.70177,295.44,98.79,1038.7,15,3.7889e+05,420.99,5.1735,0.6965,0.15071
cuda_pytorch,pytorch_1-10-1_cuda_11-1_default,,2021-12-15,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.10.1,11.1,,False,False,,False,default,inductor,0.55354,232.27,99.801,816.57,15,3.7764e+05,419.6,5.1937,0.69742,0.1484
cuda_pytorch,pytorch_1-10-1_cuda_11-1_non_opti,,2021-12-15,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.10.1,11.1,disable,False,False,efficient,False,default,inductor,0.29623,121.92,100,428.64,15,3.7043e+05,411.6,6.7209,0.71428,0.13044
cuda_pytorch,pytorch_1-10-1_cuda_11-1_opti,TRUE,2021-12-15,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.10.1,11.1,enable,True,True,flash,True,default,inductor,0.76541,325.86,98.978,1145.6,15,3.8315e+05,425.72,5.1627,0.68332,0.163
cuda_pytorch,pytorch_1-11-0_cuda_11-3_default,,2022-03-10,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.11.0,11.3,,False,False,,False,default,inductor,0.57472,241.38,99.721,848.61,15,3.78e+05,420,5.4363,0.69447,0.14906
cuda_pytorch,pytorch_1-11-0_cuda_11-3_non_opti,,2022-03-10,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.11.0,11.3,disable,False,False,efficient,False,default,inductor,0.31475,130.03,99.988,457.14,15,3.7181e+05,413.12,6.767,0.70896,0.13395
cuda_pytorch,pytorch_1-11-0_cuda_11-3_opti,TRUE,2022-03-10,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.11.0,11.3,enable,True,True,flash,True,default,inductor,0.81034,344.78,97.892,1212.1,15,3.8293e+05,425.48,5.4235,0.6787,0.1659
cuda_pytorch,pytorch_1-12-1_cuda_11-3_default,,2022-08-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.12.1,11.3,,False,False,,False,default,inductor,0.3188,131.32,99.997,461.66,15,3.7072e+05,411.91,6.6578,0.70827,0.13489
cuda_pytorch,pytorch_1-12-1_cuda_11-3_non_opti,,2022-08-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.12.1,11.3,disable,False,False,efficient,False,default,inductor,0.31967,131.51,100,462.33,15,3.7025e+05,411.4,6.2051,0.7099,0.13485
cuda_pytorch,pytorch_1-12-1_cuda_11-3_opti,TRUE,2022-08-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.12.1,11.3,enable,True,True,flash,True,default,inductor,0.8595,366.07,98.404,1287,15,3.8332e+05,425.91,5.3597,0.68329,0.16497
cuda_pytorch,pytorch_1-12-1_cuda_11-6_default,,2022-08-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.12.1,11.6,,False,False,,False,default,inductor,0.34493,142.38,99.967,500.55,15,3.715e+05,412.77,6.0673,0.70954,0.13549
cuda_pytorch,pytorch_1-12-1_cuda_11-6_non_opti,,2022-08-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.12.1,11.6,disable,False,False,efficient,False,default,inductor,0.34261,142.38,99.925,500.54,15,3.7401e+05,415.56,6.6901,0.70368,0.13909
cuda_pytorch,pytorch_1-12-1_cuda_11-6_opti,TRUE,2022-08-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.12.1,11.6,enable,True,True,flash,True,default,inductor,0.87179,371.05,97.999,1304.5,15,3.8306e+05,425.63,5.5375,0.67761,0.166
cuda_pytorch,pytorch_1-13-1_cuda_11-6_default,,2022-12-16,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.13.1,11.6,,False,False,,False,default,inductor,0.34221,142.48,100,500.9,15,3.7471e+05,416.34,6.6353,0.70159,0.13871
cuda_pytorch,pytorch_1-13-1_cuda_11-6_non_opti,,2022-12-16,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.13.1,11.6,disable,False,False,efficient,False,default,inductor,0.34273,142.39,99.997,500.58,15,3.7391e+05,415.45,6.0069,0.70865,0.14049
cuda_pytorch,pytorch_1-13-1_cuda_11-6_opti,TRUE,2022-12-16,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.13.1,11.6,enable,True,True,flash,True,default,inductor,0.87271,372.3,98.349,1308.9,15,3.8394e+05,426.6,4.7299,0.67998,0.16654
cuda_pytorch,pytorch_1-13-1_cuda_11-7_default,,2022-12-16,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.13.1,11.7,,False,False,,False,default,inductor,0.34281,142.62,99.983,501.4,15,3.7443e+05,416.03,5.9801,0.70399,0.13981
cuda_pytorch,pytorch_1-13-1_cuda_11-7_non_opti,,2022-12-16,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.13.1,11.7,disable,False,False,efficient,False,default,inductor,0.34368,142.71,99.998,501.73,15,3.7373e+05,415.25,5.6959,0.7045,0.13896
cuda_pytorch,pytorch_1-13-1_cuda_11-7_opti,TRUE,2022-12-16,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,1.13.1,11.7,enable,True,True,flash,True,default,inductor,0.86747,369.62,97.581,1299.4,15,3.8348e+05,426.09,6.4886,0.67629,0.16743
cuda_pytorch,pytorch_2-0-1_cuda_11-7_default,,2023-05-08,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.0.1,11.7,,False,False,,False,default,inductor,0.31943,131.13,98.531,460.99,15,3.6945e+05,410.5,6.3621,0.69533,0.14679
cuda_pytorch,pytorch_2-0-1_cuda_11-7_non_opti,,2023-05-08,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.0.1,11.7,disable,False,False,efficient,False,default,inductor,0.31964,131.22,99.108,461.31,15,3.6947e+05,410.52,6.5111,0.69661,0.14573
cuda_pytorch,pytorch_2-0-1_cuda_11-7_opti,,2023-05-08,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.0.1,11.7,enable,True,True,flash,True,default,inductor,0.69624,285.93,98.477,1005.2,15,3.6961e+05,410.67,6.0516,0.67461,0.16653
cuda_pytorch,pytorch_2-0-1_cuda_11-8_default,,2023-05-08,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.0.1,11.8,,False,False,,False,default,inductor,0.3192,131.33,98.969,461.69,15,3.7028e+05,411.42,6.0177,0.69591,0.14724
cuda_pytorch,pytorch_2-0-1_cuda_11-8_non_opti,,2023-05-08,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.0.1,11.8,disable,False,False,efficient,False,default,inductor,0.31858,130.75,98.237,459.67,15,3.6937e+05,410.41,6.1048,0.69418,0.14722
cuda_pytorch,pytorch_2-0-1_cuda_11-8_opti,,2023-05-08,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.0.1,11.8,enable,True,True,flash,True,default,inductor,0.69137,283.29,97.741,995.93,15,3.6877e+05,409.74,6.8409,0.67013,0.17032
cuda_pytorch,pytorch_2-1-2_cuda_12-1_default,,2023-12-15,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.1.2,12.1,,False,False,,False,default,inductor,0.33352,137.07,100,481.89,15,3.6989e+05,410.99,6.644,0.71297,0.13428
cuda_pytorch,pytorch_2-1-2_cuda_12-1_non_opti,,2023-12-15,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.1.2,12.1,disable,False,False,efficient,False,default,inductor,0.33222,137.03,100,481.76,15,3.7122e+05,412.48,5.9735,0.70994,0.13716
cuda_pytorch,pytorch_2-1-2_cuda_12-1_opti,,2023-12-15,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.1.2,12.1,enable,True,True,flash,True,default,inductor,1.2196,534.81,99.271,1880.2,15,3.9466e+05,438.52,3.6311,0.66438,0.18028
cuda_pytorch_completion,pytorch_2-1-2_cuda_11-8_default,,2023-12-15,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.1.2,11.8,,False,False,,False,default,inductor,0.33328,138.68,100,487.55,15,3.7449e+05,416.11,6.4915,0.69318,0.1374
cuda_pytorch_completion,pytorch_2-1-2_cuda_11-8_non_opti,,2023-12-15,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.1.2,11.8,disable,False,False,efficient,False,default,inductor,0.33414,138.68,100,487.55,15,3.7353e+05,415.03,6.5202,0.69394,0.1357
cuda_pytorch_completion,pytorch_2-1-2_cuda_11-8_opti_bsize256,,2023-12-15,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.1.2,11.8,enable,True,True,flash,True,default,inductor,1.2492,556.56,99.116,1956.6,15,4.0097e+05,445.53,3.7362,0.65177,0.18035
cuda_pytorch,pytorch_2-2-2_cuda_12-1_default,,2024-03-27,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.2.2,12.1,,False,False,,False,default,inductor,0.33066,136.99,100,481.61,15,3.7286e+05,414.29,6.3719,0.70318,0.14002
cuda_pytorch,pytorch_2-2-2_cuda_12-1_non_opti,,2024-03-27,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.2.2,12.1,disable,False,False,efficient,False,default,inductor,0.33276,136.93,100,481.39,15,3.7034e+05,411.5,6.226,0.70888,0.13462
cuda_pytorch,pytorch_2-2-2_cuda_12-1_opti,,2024-03-27,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.2.2,12.1,enable,True,True,flash,True,default,inductor,1.3139,581.64,99.414,2044.8,15,3.9843e+05,442.69,4.1189,0.66065,0.18324
cuda_pytorch_completion,pytorch_2-2-2_cuda_11-8_default,,2024-03-27,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.2.2,11.8,,False,False,,False,default,inductor,0.33488,138.51,100,486.94,15,3.7224e+05,413.6,5.9597,0.69646,0.13274
cuda_pytorch_completion,pytorch_2-2-2_cuda_11-8_non_opti,,2024-03-27,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.2.2,11.8,disable,False,False,efficient,False,default,inductor,0.33425,138.5,100,486.9,15,3.7291e+05,414.35,6.1261,0.69569,0.13419
cuda_pytorch_completion,pytorch_2-2-2_cuda_11-8_opti_bsize256,,2024-03-27,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.2.2,11.8,enable,True,True,flash,True,default,inductor,1.3244,593.43,99.381,2086.3,15,4.0326e+05,448.07,3.8886,0.65154,0.18179
cuda_pytorch,pytorch_2-3-1_cuda_12-1_default,,2024-06-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.3.1,12.1,,False,False,,False,default,inductor,0.33127,136.92,100,481.35,15,3.7198e+05,413.32,6.1136,0.70558,0.13848
cuda_pytorch,pytorch_2-3-1_cuda_12-1_non_opti,,2024-06-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.3.1,12.1,disable,False,False,efficient,False,default,inductor,0.33209,136.84,100,481.08,15,3.7085e+05,412.06,6.1292,0.70683,0.13613
cuda_pytorch,pytorch_2-3-1_cuda_12-1_opti,,2024-06-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.3.1,12.1,enable,True,True,flash,True,default,inductor,1.2947,572.74,99.355,2013.5,15,3.9814e+05,442.38,3.639,0.66049,0.18366
cuda_pytorch_completion,pytorch_2-3-1_cuda_11-8_default,,2024-06-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.3.1,11.8,,False,False,,False,default,inductor,0.33521,138.47,100,486.81,15,3.7178e+05,413.09,6.1309,0.69867,0.13279
cuda_pytorch_completion,pytorch_2-3-1_cuda_11-8_non_opti,,2024-06-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.3.1,11.8,disable,False,False,efficient,False,default,inductor,0.33412,138.5,100,486.92,15,3.7307e+05,414.53,5.9894,0.69631,0.13505
cuda_pytorch_completion,pytorch_2-3-1_cuda_11-8_opti_bsize256,,2024-06-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.3.1,11.8,enable,True,True,flash,True,default,inductor,1.3128,587.45,99.457,2065.2,15,4.0272e+05,447.47,3.7801,0.65225,0.18135
cuda_pytorch,pytorch_2-4-1_cuda_12-4_default,,2024-09-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.4.1,12.4,,False,False,,False,default,inductor,0.33498,137.73,100,484.19,15,3.7003e+05,411.15,6.4345,0.70926,0.13482
cuda_pytorch,pytorch_2-4-1_cuda_12-4_non_opti,,2024-09-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.4.1,12.4,disable,False,False,efficient,False,default,inductor,0.33375,137.69,100,484.08,15,3.7131e+05,412.56,6.0088,0.70638,0.13701
cuda_pytorch,pytorch_2-4-1_cuda_12-4_opti,,2024-09-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.4.1,12.4,enable,True,True,flash,True,default,inductor,1.2981,574.43,99.489,2019.5,15,3.9825e+05,442.5,3.979,0.66184,0.18298
cuda_pytorch_completion,pytorch_2-4-1_cuda_11-8_default,,2024-09-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.4.1,11.8,,False,False,,False,default,inductor,0.33254,137.68,100,484.02,15,3.7262e+05,414.03,6.4345,0.69612,0.13342
cuda_pytorch_completion,pytorch_2-4-1_cuda_11-8_non_opti,,2024-09-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.4.1,11.8,disable,False,False,efficient,False,default,inductor,0.33192,137.74,100,484.23,15,3.7347e+05,414.97,6.2167,0.69335,0.13479
cuda_pytorch_completion,pytorch_2-4-1_cuda_11-8_opti_bsize256,,2024-09-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.4.1,11.8,enable,True,True,flash,True,default,inductor,1.3026,582.43,99.407,2047.6,15,4.024e+05,447.12,4.2882,0.65038,0.18052
cuda_pytorch_completion,pytorch_2-4-1_cuda_12-1_default,,2024-09-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.4.1,12.1,,False,False,,False,default,inductor,0.33256,137.22,100,482.41,15,3.7135e+05,412.62,6.3492,0.70072,0.13366
cuda_pytorch_completion,pytorch_2-4-1_cuda_12-1_non_opti,,2024-09-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.4.1,12.1,disable,False,False,efficient,False,default,inductor,0.33205,137.21,100,482.4,15,3.7192e+05,413.23,5.9721,0.69937,0.13425
cuda_pytorch_completion,pytorch_2-4-1_cuda_12-1_opti_bsize256,,2024-09-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.4.1,12.1,enable,True,True,flash,True,default,inductor,1.3067,582.48,99.353,2047.8,15,4.012e+05,445.77,3.4942,0.65513,0.18146
cuda_pytorch,pytorch_2-5-1_cuda_12-1_default,,2024-10-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.5.1,12.1,,False,False,,False,default,inductor,0.32946,135.63,100,476.84,15,3.7051e+05,411.68,6.1929,0.70905,0.13592
cuda_pytorch,pytorch_2-5-1_cuda_12-1_non_opti,,2024-10-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.5.1,12.1,disable,False,False,efficient,False,default,inductor,0.32881,135.59,100,476.7,15,3.7114e+05,412.37,6.5693,0.70884,0.13625
cuda_pytorch,pytorch_2-5-1_cuda_12-1_opti,,2024-10-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.5.1,12.1,enable,True,True,flash,True,default,inductor,1.292,572.12,99.559,2011.3,15,3.9852e+05,442.8,4.0154,0.66345,0.18371
cuda_pytorch,pytorch_2-5-1_cuda_12-4_default,,2024-10-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.5.1,12.4,,False,False,,False,default,inductor,0.33465,137.57,100,483.65,15,3.6999e+05,411.1,6.1133,0.70874,0.13477
cuda_pytorch,pytorch_2-5-1_cuda_12-4_non_opti,,2024-10-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.5.1,12.4,disable,False,False,efficient,False,default,inductor,0.33438,137.6,100,483.76,15,3.7037e+05,411.52,6.6551,0.70898,0.13426
cuda_pytorch,pytorch_2-5-1_cuda_12-4_opti,,2024-10-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.5.1,12.4,enable,True,True,flash,True,default,inductor,1.296,572.65,99.471,2013.2,15,3.9768e+05,441.87,3.6686,0.66226,0.18265
cuda_pytorch_completion,pytorch_2-5-1_cuda_11-8_default,,2024-10-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.5.1,11.8,,False,False,,False,default,inductor,0.3325,137.68,100,484.05,15,3.7268e+05,414.09,6.7189,0.69478,0.13337
cuda_pytorch_completion,pytorch_2-5-1_cuda_11-8_non_opti,,2024-10-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.5.1,11.8,disable,False,False,efficient,False,default,inductor,0.33163,137.82,100,484.53,15,3.7403e+05,415.6,6.6194,0.69279,0.13515
cuda_pytorch_completion,pytorch_2-5-1_cuda_11-8_opti_bsize256,,2024-10-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.5.1,11.8,enable,True,True,flash,True,default,inductor,1.3042,582.94,99.43,2049.4,15,4.0227e+05,446.97,3.5501,0.65172,0.18102
cuda_pytorch,pytorch_2-6-0_cuda_12-4_default,,2025-01-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.6.0,12.4,,False,False,,False,default,inductor,0.33248,137.32,100,482.78,15,3.7173e+05,413.04,7.2595,0.70856,0.13704
cuda_pytorch,pytorch_2-6-0_cuda_12-4_non_opti,,2025-01-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.6.0,12.4,disable,False,False,efficient,False,default,inductor,0.33269,137.43,100,483.16,15,3.7179e+05,413.1,6.422,0.70905,0.13643
cuda_pytorch,pytorch_2-6-0_cuda_12-4_opti,,2025-01-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.6.0,12.4,enable,True,True,flash,True,default,inductor,1.294,571.91,99.464,2010.6,15,3.9777e+05,441.97,3.8116,0.66136,0.18362
cuda_pytorch,pytorch_2-6-0_cuda_12-6_default,,2025-01-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.6.0,12.6,,False,False,,False,default,inductor,0.33296,136.99,100,481.61,15,3.7029e+05,411.44,6.167,0.70825,0.13452
cuda_pytorch,pytorch_2-6-0_cuda_12-6_non_opti,,2025-01-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.6.0,12.6,disable,False,False,efficient,False,default,inductor,0.33362,137.52,100,483.45,15,3.7098e+05,412.2,6.3596,0.70715,0.13404
cuda_pytorch,pytorch_2-6-0_cuda_12-6_opti,,2025-01-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.6.0,12.6,enable,True,True,flash,True,default,inductor,1.2954,572.68,99.54,2013.3,15,3.9787e+05,442.08,3.7896,0.66466,0.18302
cuda_pytorch_completion,pytorch_2-6-0_cuda_11-8_default,,2025-01-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.6.0,11.8,,False,False,,False,default,inductor,0.33126,137.71,100,484.14,15,3.7415e+05,415.72,7.6835,0.69276,0.13449
cuda_pytorch_completion,pytorch_2-6-0_cuda_11-8_non_opti,,2025-01-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.6.0,11.8,disable,False,False,efficient,False,default,inductor,0.33287,137.78,100,484.39,15,3.7253e+05,413.91,6.3068,0.69607,0.13396
cuda_pytorch_completion,pytorch_2-6-0_cuda_11-8_opti_bsize256,,2025-01-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.6.0,11.8,enable,True,True,flash,True,default,inductor,1.3049,582.77,99.436,2048.8,15,4.0193e+05,446.59,3.4489,0.6517,0.18174
cuda_pytorch,pytorch_2-7-1_cuda_11-8_default,,2025-06-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.7.1,11.8,,False,False,,False,default,inductor,0.33084,136.31,100,479.22,15,3.7082e+05,412.02,6.2026,0.70677,0.13584
cuda_pytorch,pytorch_2-7-1_cuda_11-8_non_opti,,2025-06-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.7.1,11.8,disable,False,False,efficient,False,default,inductor,0.33102,136.35,100,479.37,15,3.7073e+05,411.92,5.8049,0.70659,0.13511
cuda_pytorch,pytorch_2-7-1_cuda_11-8_opti,,2025-06-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.7.1,11.8,enable,True,True,flash,True,default,inductor,1.3048,577.4,99.473,2029.9,15,3.9827e+05,442.52,4.0352,0.6618,0.18212
cuda_pytorch_12-9_12-8,pytorch_2-7-1_cuda_12-8_default,,2025-06-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.7.1,12.8,,False,False,,False,default,inductor,0.33198,137,100,481.64,15,3.7141e+05,412.68,6.0202,0.70637,0.13428
cuda_pytorch_12-9_12-8,pytorch_2-7-1_cuda_12-8_non_opti,,2025-06-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.7.1,12.8,disable,False,False,efficient,False,default,inductor,0.33355,137.39,100,483,15,3.707e+05,411.9,6.142,0.70915,0.13182
cuda_pytorch_12-9_12-8,pytorch_2-7-1_cuda_12-8_opti,,2025-06-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.7.1,12.8,enable,True,True,flash,True,default,inductor,1.3068,578.23,99.535,2032.8,15,3.9824e+05,442.49,3.6146,0.6615,0.18112
cuda_pytorch_completion,pytorch_2-7-1_cuda_12-6_default,,2025-06-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.7.1,12.6,,False,False,,False,default,inductor,0.33488,138.62,100,487.32,15,3.7253e+05,413.92,6.7086,0.69631,0.13311
cuda_pytorch_completion,pytorch_2-7-1_cuda_12-6_non_opti,,2025-06-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.7.1,12.6,disable,False,False,efficient,False,default,inductor,0.33645,139.18,100,489.31,15,3.7232e+05,413.68,6.1565,0.69751,0.13209
cuda_pytorch_completion,pytorch_2-7-1_cuda_12-6_opti_bsize256,,2025-06-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.7.1,12.6,enable,True,True,flash,True,default,inductor,1.3138,586.61,99.52,2062.3,15,4.0186e+05,446.52,3.8195,0.65261,0.18055
cuda_pytorch_12-9_12-8,pytorch_2-8-0_cuda_12-9_default,,2025-08-06,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.8.0,12.9,,False,False,,False,default,inductor,0.33149,137.13,100,482.11,15,3.7232e+05,413.68,5.418,0.70407,0.13651
cuda_pytorch_12-9_12-8,pytorch_2-8-0_cuda_12-9_non_opti,,2025-08-06,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.8.0,12.9,disable,False,False,efficient,False,default,inductor,0.3327,137.01,100,481.67,15,3.7062e+05,411.8,6.9552,0.7082,0.13266
cuda_pytorch_12-9_12-8,pytorch_2-8-0_cuda_12-9_opti,,2025-08-06,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.8.0,12.9,enable,True,True,flash,True,default,inductor,1.3066,577.88,99.466,2031.6,15,3.9804e+05,442.27,3.9045,0.66196,0.18023
cuda_pytorch_completion,pytorch_2-8-0_cuda_12-6_default,,2025-08-06,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.8.0,12.6,,False,False,,False,default,inductor,0.33547,139.04,100,488.81,15,3.7301e+05,414.46,6.3403,0.69595,0.13475
cuda_pytorch_completion,pytorch_2-8-0_cuda_12-6_non_opti,,2025-08-06,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.8.0,12.6,disable,False,False,efficient,False,default,inductor,0.3348,138.96,100,488.54,15,3.7355e+05,415.05,6.0952,0.69811,0.1357
cuda_pytorch_completion,pytorch_2-8-0_cuda_12-6_opti_bsize256,,2025-08-06,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.8.0,12.6,enable,True,True,flash,True,default,inductor,1.3146,586.31,99.498,2061.3,15,4.014e+05,445.99,3.8816,0.65442,0.18083
cuda_pytorch_completion,pytorch_2-8-0_cuda_12-8_default,,2025-08-06,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.8.0,12.8,,False,False,,False,default,inductor,0.33647,139.12,100,489.1,15,3.7212e+05,413.48,6.2907,0.6982,0.13181
cuda_pytorch_completion,pytorch_2-8-0_cuda_12-8_non_opti,,2025-08-06,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.8.0,12.8,disable,False,False,efficient,False,default,inductor,0.33673,139.02,100,488.73,15,3.7156e+05,412.85,6.2148,0.69902,0.1311
cuda_pytorch_completion,pytorch_2-8-0_cuda_12-8_opti_bsize256,,2025-08-06,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.8.0,12.8,enable,True,True,flash,True,default,inductor,1.3141,587.25,99.519,2064.5,15,4.0219e+05,446.87,3.6674,0.65251,0.18085
cuda_pytorch,pytorch_2-9-1_cuda_12-6_default,,2025-11-12,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.9.1,12.6,,False,False,,False,default,inductor,0.33458,137.28,100,482.62,15,3.6927e+05,410.3,6.3104,0.71326,0.13177
cuda_pytorch,pytorch_2-9-1_cuda_12-6_non_opti,,2025-11-12,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.9.1,12.6,disable,False,False,efficient,False,default,inductor,0.33293,137.24,100,482.49,15,3.71e+05,412.22,6.7396,0.70808,0.13512
cuda_pytorch,pytorch_2-9-1_cuda_12-6_opti,,2025-11-12,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.3083,577.64,99.458,2030.8,15,3.9737e+05,441.52,3.7872,0.66251,0.18156
cuda_pytorch,pytorch_2-9-1_cuda_13-0_default,,2025-11-12,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.9.1,13.0,,False,False,,False,default,inductor,0.33331,136.86,100,481.15,15,3.6954e+05,410.61,6.5474,0.71235,0.13354
cuda_pytorch,pytorch_2-9-1_cuda_13-0_non_opti,,2025-11-12,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.9.1,13.0,disable,False,False,efficient,False,default,inductor,0.33373,137,100,481.63,15,3.6945e+05,410.5,6.4548,0.71401,0.13331
cuda_pytorch,pytorch_2-9-1_cuda_13-0_opti,,2025-11-12,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.9.1,13.0,enable,True,True,flash,True,default,inductor,1.3086,577.06,99.392,2028.7,15,3.969e+05,441,3.4653,0.66247,0.18231
cuda_pytorch_completion,pytorch_2-9-1_cuda_12-8_default,,2025-11-12,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.9.1,12.8,,False,False,,False,default,inductor,0.33555,139.06,100,488.87,15,3.7297e+05,414.41,6.7376,0.69549,0.13415
cuda_pytorch_completion,pytorch_2-9-1_cuda_12-8_non_opti,,2025-11-12,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.9.1,12.8,disable,False,False,efficient,False,default,inductor,0.33462,138.89,100,488.28,15,3.7356e+05,415.06,6.7483,0.69435,0.13564
cuda_pytorch_completion,pytorch_2-9-1_cuda_12-8_opti_bsize256,,2025-11-12,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.9.1,12.8,enable,True,True,flash,True,default,inductor,1.3138,586.28,99.414,2061.1,15,4.0162e+05,446.25,4.0697,0.65194,0.17986
cuda_pytorch,pytorch_2-10-0_cuda_12-6_default,,2026-01-21,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.10.0,12.6,,False,False,,False,default,inductor,0.33281,137.28,100,482.64,15,3.7125e+05,412.49,6.8941,0.70691,0.13489
cuda_pytorch,pytorch_2-10-0_cuda_12-6_non_opti,,2026-01-21,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.10.0,12.6,disable,False,False,efficient,False,default,inductor,0.33309,137.2,100,482.36,15,3.7072e+05,411.91,7.0686,0.70889,0.1344
cuda_pytorch,pytorch_2-10-0_cuda_12-6_opti,TRUE,2026-01-21,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.10.0,12.6,enable,True,True,flash,True,default,inductor,1.3175,581.76,98.593,2045.2,15,3.9741e+05,441.57,4.7725,0.66368,0.18311
cuda_pytorch,pytorch_2-10-0_cuda_13-0_default,,2026-01-21,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.10.0,13.0,,False,False,,False,default,inductor,0.33406,136.96,100,481.5,15,3.6898e+05,409.99,7.1808,0.71148,0.13257
cuda_pytorch,pytorch_2-10-0_cuda_13-0_non_opti,,2026-01-21,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.10.0,13.0,disable,False,False,efficient,False,default,inductor,0.33335,136.9,100,481.31,15,3.6963e+05,410.69,7.7785,0.71271,0.13325
cuda_pytorch,pytorch_2-10-0_cuda_13-0_opti,TRUE,2026-01-21,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.10.0,13.0,enable,True,True,flash,True,default,inductor,1.3217,582.92,98.624,2049.3,15,3.9695e+05,441.06,4.7521,0.66475,0.18211
cuda_pytorch_12-9_12-8,pytorch_2-10-0_cuda_12-8_default,,2026-01-21,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.10.0,12.8,,False,False,,False,default,inductor,0.3345,137.37,100,482.95,15,3.6962e+05,410.69,6.0855,0.71061,0.12966
cuda_pytorch_12-9_12-8,pytorch_2-10-0_cuda_12-8_non_opti,,2026-01-21,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.10.0,12.8,disable,False,False,efficient,False,default,inductor,0.33411,137.28,100,482.61,15,3.6979e+05,410.88,6.3531,0.71075,0.13104
cuda_pytorch_12-9_12-8,pytorch_2-10-0_cuda_12-8_opti,TRUE,2026-01-21,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.10.0,12.8,enable,True,True,flash,True,default,inductor,1.319,583.65,99.064,2051.9,15,3.9824e+05,442.49,4.0033,0.66401,0.18202
cuda_pytorch_completion,pytorch_2-11-0_cuda_12-6_default,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,12.6,,False,False,,False,default,inductor,0.33661,139.14,100,489.17,15,3.7203e+05,413.37,6.9071,0.69988,0.13242
cuda_pytorch_completion,pytorch_2-11-0_cuda_12-6_non_opti,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,12.6,disable,False,False,efficient,False,default,inductor,0.33631,139.09,100,488.99,15,3.7222e+05,413.58,6.8192,0.70053,0.13235
cuda_pytorch_completion,pytorch_2-11-0_cuda_12-6_opti_bsize256,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,12.6,enable,True,True,flash,True,default,inductor,1.3205,589.26,98.56,2071.6,15,4.0163e+05,446.25,4.9222,0.65365,0.18118
cuda_pytorch_completion,pytorch_2-11-0_cuda_12-8_default,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,12.8,,False,False,,False,default,inductor,0.33449,139.1,100,489.02,15,3.7427e+05,415.85,6.8288,0.69362,0.13569
cuda_pytorch_completion,pytorch_2-11-0_cuda_12-8_non_opti,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,12.8,disable,False,False,efficient,False,default,inductor,0.33598,138.98,100,488.61,15,3.723e+05,413.67,6.6807,0.69781,0.13261
cuda_pytorch_completion,pytorch_2-11-0_cuda_12-8_opti_bsize256,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,12.8,enable,True,True,flash,True,default,inductor,1.3192,587.41,98.67,2065.1,15,4.0074e+05,445.27,5.2057,0.65186,0.18116
pytorch_2_11_to_2_14_base,pytorch_2-11-0_cuda_12-8_default,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,12.8,,False,False,,False,default,inductor,0.33698,137.7,100,484.11,15,3.6778e+05,408.63,6.3933,0.71299,0.13021
pytorch_2_11_to_2_14_base,pytorch_2-11-0_cuda_12-8_non_opti,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,12.8,disable,False,False,efficient,False,default,inductor,0.33603,137.61,99.999,483.78,15,3.6856e+05,409.52,6.8357,0.71151,0.13086
pytorch_2_11_to_2_14_base,pytorch_2-11-0_cuda_13-0_default,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,13.0,,False,False,,False,default,inductor,0.33552,137.31,100,482.72,15,3.6831e+05,409.23,6.7246,0.71508,0.13053
pytorch_2_11_to_2_14_base,pytorch_2-11-0_cuda_13-0_non_opti,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,13.0,disable,False,False,efficient,False,default,inductor,0.33575,137.38,100,482.96,15,3.6824e+05,409.16,6.795,0.71535,0.13037
pytorch_2_11_to_2_14_opti,pytorch_2-11-0_cuda_12-8_opti_bsize256,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,12.8,enable,True,True,flash,True,default,inductor,1.3204,584.69,98.987,2055.6,15,3.9853e+05,442.81,3.9007,0.66065,0.18357
pytorch_2_11_to_2_14_opti,pytorch_2-11-0_cuda_13-0_opti_bsize256,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.11.0,13.0,enable,True,True,flash,True,default,inductor,1.3193,583.76,99.171,2052.3,15,3.9822e+05,442.47,3.8895,0.66353,0.18433
cuda_pytorch_completion,pytorch_2-12-1_cuda_12-6_default,,2026-06-18,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.12.1,12.6,,False,False,,False,default,inductor,0.33604,138.81,100,488,15,3.7176e+05,413.07,7.0639,0.70121,0.13232
cuda_pytorch_completion,pytorch_2-12-1_cuda_12-6_non_opti,,2026-06-18,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.12.1,12.6,disable,False,False,efficient,False,default,inductor,0.33689,138.73,100,487.74,15,3.7063e+05,411.81,6.7018,0.70243,0.13009
cuda_pytorch_completion,pytorch_2-12-1_cuda_12-6_opti_bsize256,,2026-06-18,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.12.1,12.6,enable,True,True,flash,True,default,inductor,1.3421,597.32,98.671,2100,15,4.0057e+05,445.07,4.4587,0.65392,0.1823
pytorch_2_11_to_2_14_base,pytorch_2-12-1_cuda_13-0_default,,2026-06-18,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.12.1,13.0,,False,False,,False,default,inductor,0.33449,137.01,100,481.68,15,3.6865e+05,409.61,6.4926,0.71111,0.13123
pytorch_2_11_to_2_14_base,pytorch_2-12-1_cuda_13-0_non_opti,,2026-06-18,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.12.1,13.0,disable,False,False,efficient,False,default,inductor,0.33413,136.9,100,481.28,15,3.6874e+05,409.72,7.2645,0.71435,0.13224
pytorch_2_11_to_2_14_opti,pytorch_2-12-1_cuda_13-0_opti_bsize256,,2026-06-18,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,256,300,8,nvme_ssd,2.12.1,13.0,enable,True,True,flash,True,default,inductor,1.3304,587.95,99.012,2067,15,3.9775e+05,441.95,4.641,0.66047,0.18381
software_bsize512,pytorch_2-0-1_cuda_11-7_opti,,2023-05-08,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.0.1,11.7,enable,True,True,flash,True,default,inductor,0.65252,262.81,95.295,461.97,15,3.6248e+05,402.75,8.4788,0.67115,0.16916
software_bsize512,pytorch_2-0-1_cuda_11-8_opti,,2023-05-08,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.0.1,11.8,enable,True,True,flash,True,default,inductor,0.65297,263.31,96.011,462.84,15,3.6292e+05,403.25,8.9718,0.67073,0.17213
software_bsize512,pytorch_2-1-2_cuda_12-1_opti,,2023-12-15,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.1.2,12.1,enable,True,True,flash,True,default,inductor,1.2474,549.94,99.394,966.69,15,3.9678e+05,440.87,3.8586,0.65696,0.18766
software_bsize512,pytorch_2-2-2_cuda_12-1_opti,,2024-03-27,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.2.2,12.1,enable,True,True,flash,True,default,inductor,1.3563,601.07,99.657,1056.6,15,3.9885e+05,443.17,4.2277,0.65545,0.18876
software_bsize512,pytorch_2-3-1_cuda_12-1_opti,,2024-06-05,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.3.1,12.1,enable,True,True,flash,True,default,inductor,1.3343,593.02,99.599,1042.4,15,4e+05,444.44,4.4012,0.65535,0.19005
software_bsize512,pytorch_2-4-1_cuda_12-4_opti,,2024-09-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.4.1,12.4,enable,True,True,flash,True,default,inductor,1.3346,591.6,99.731,1039.9,15,3.9896e+05,443.29,4.3073,0.65723,0.18749
software_bsize512,pytorch_2-5-1_cuda_12-1_opti,,2024-10-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.5.1,12.1,enable,True,True,flash,True,default,inductor,1.3349,592.77,99.666,1042,15,3.9966e+05,444.07,4.2254,0.65523,0.18948
software_bsize512,pytorch_2-5-1_cuda_12-4_opti,,2024-10-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.5.1,12.4,enable,True,True,flash,True,default,inductor,1.3335,591.05,99.517,1038.9,15,3.989e+05,443.23,5.749,0.65563,0.18755
software_bsize512,pytorch_2-6-0_cuda_12-4_opti,,2025-01-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.6.0,12.4,enable,True,True,flash,True,default,inductor,1.3331,592.31,99.578,1041.2,15,3.9988e+05,444.31,4.2057,0.65494,0.18995
software_bsize512,pytorch_2-6-0_cuda_12-6_opti,,2025-01-29,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.6.0,12.6,enable,True,True,flash,True,default,inductor,1.3358,591.67,99.744,1040,15,3.9865e+05,442.95,4.3107,0.65968,0.18867
software_bsize512,pytorch_2-7-1_cuda_11-8_opti,,2025-06-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.7.1,11.8,enable,True,True,flash,True,default,inductor,1.3465,596.71,99.762,1048.9,15,3.9884e+05,443.16,3.978,0.65888,0.18912
software_bsize512,pytorch_2-7-1_cuda_12-8_opti,,2025-06-04,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.7.1,12.8,enable,True,True,flash,True,default,inductor,1.3488,596.91,99.689,1049.3,15,3.9829e+05,442.54,4.2221,0.65938,0.18833
software_bsize512,pytorch_2-8-0_cuda_12-9_opti,,2025-08-06,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.8.0,12.9,enable,True,True,flash,True,default,inductor,1.3503,597.63,99.699,1050.5,15,3.9834e+05,442.6,3.9047,0.6601,0.1883
software_bsize512,pytorch_2-9-1_cuda_12-6_opti,,2025-11-12,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.9.1,12.6,enable,True,True,flash,True,default,inductor,1.35,597.18,99.712,1049.7,15,3.9812e+05,442.36,4.4984,0.65979,0.18643
software_bsize512,pytorch_2-9-1_cuda_13-0_opti,,2025-11-12,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.9.1,13.0,enable,True,True,flash,True,default,inductor,1.3475,595.73,99.658,1047.2,15,3.9788e+05,442.09,4.018,0.65793,0.18756
pytorch_2_11_to_2_14_opti,pytorch_2-11-0_cuda_12-8_opti_bsize512,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.11.0,12.8,enable,True,True,flash,True,default,inductor,1.3631,603.39,99.429,1060.6,15,3.9839e+05,442.65,5.3638,0.65526,0.18988
pytorch_2_11_to_2_14_opti,pytorch_2-11-0_cuda_13-0_opti_bsize512,,2026-03-23,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.11.0,13.0,enable,True,True,flash,True,default,inductor,1.3636,603.56,99.264,1060.9,15,3.9837e+05,442.63,4.7394,0.65823,0.18968
pytorch_2_11_to_2_14_opti,pytorch_2-12-1_cuda_13-0_opti_bsize512,,2026-06-18,NVIDIA RTX A6000,Intel(R) Xeon(R) Silver 4208 CPU @ 2.10GHz,62.543 GB,False,512,300,8,nvme_ssd,2.12.1,13.0,enable,True,True,flash,True,default,inductor,1.3749,607.82,99.539,1068.4,15,3.9787e+05,442.08,5.036,0.65586,0.19006

